Is Sized Typing for Coq Practical?

Contemporary proof assistants such as Coq require that recursive functions be terminating and corecursive functions be productive to maintain logical consistency of their type theories, and some ensure these properties using syntactic checks. However, being syntactic, they are inherently delicate and restrictive, preventing users from easily writing obviously terminating or productive functions at their whim. Meanwhile, there exist many sized type theories that perform type-based termination and productivity checking, including theories based on the Calculus of (Co)Inductive Constructions (CIC), the core calculus underlying Coq. These theories are more robust and compositional in comparison. So why haven't they been adapted to Coq? In this paper, we venture to answer this question with CIC$\widehat{*}$, a sized type theory based on CIC. It extends past work on sized types in CIC with additional Coq features such as global and local definitions. We also present a corresponding size inference algorithm and implement it within Coq's kernel; for maximal backward compatibility with existing Coq developments, it requires no additional annotations from the user. In our evaluation of the implementation, we find a severe performance degradation when compiling parts of the Coq standard library, inherent to the algorithm itself. We conclude that if we wish to maintain backward compatibility, using size inference as a replacement for syntactic checking is wildly impractical in terms of performance.

==> data/MSetList/solve1.csv <==
0.000193,0,0,
0.000191,0,0,
0.000186,0,0,
0.000184,0,0,
0.000187,0,0,
0.000187,0,0,
0.000181,0,0,
0.000182,0,0,
0.000179,0,0,
0.000178,0,0,
0.000178,0,0,
0.000178,0,0,
0.000177,0,0,
0.000181,0,0,
0.000178,0,0,
0.000175,0,0,
0.00018,0,0,
0.000182,0,0,
0.000174,0,0,
0.000176,0,0,
0.000175,0,0,
0.000175,0,0,
0.000181,0,0,
0.000178,0,0,
0.000178,0,0,
0.000178,0,0,
0.000182,0,0,
0.000174,0,0,
0.000172,0,0,
0.000227,0,0,
0.000214,0,0,
0.000198,0,0,
0.000194,0,0,
0.000178,0,0,
0.000183,0,0,
0.000175,0,0,
0.000177,0,0,
0.000178,0,0,
0.000176,0,0,
0.000176,0,0,
0.000174,0,0,
0.000185,0,0,
0.000181,0,0,
0.000184,0,0,
0.000186,0,0,
0.000181,0,0,
0.000179,0,0,
0.000186,0,0,
0.00018,0,0,
0.00019,0,0,
0.00018,0,0,
0.000192,0,0,
0.000188,0,0,
0.000185,0,0,
0.000182,0,0,
0.000183000000001,0,0,
0.000177,0,0,
0.000181,0,0,
0.000189,0,0,
0.000182,0,0,
0.000188,0,0,
0.000189,0,0,
0.000187,0,0,
0.000161,0,0,
0.000159,0,0,
0.000162,0,0,
0.000159,0,0,
0.000159,0,0,
0.000247999999999,0,0,
0.000162,0,0,
0.000158,0,0,
0.000159,0,0,
0.000154,0,0,
0.000159,0,0,
0.000158000000001,0,0,
0.000164,0,0,
0.000256,0,0,
0.000157999999999,0,0,
0.000164,0,0,
0.000159,0,0,
0.000163000000001,0,0,
0.000157,0,0,
0.000154999999999,0,0,
0.000183999999999,0,0,
0.000154,0,0,
0.000178999999999,0,0,
0.000175,0,0,
0.000157999999999,0,0,
0.000165000000001,0,0,
0.000244,0,0,
0.000197999999999,0,0,
0.000831,0,0,
0.000175,0,0,
0.000184000000001,0,0,
0.000173999999999,0,0,
0.000178,0,0,
0.00018,0,0,
0.000182000000001,0,0,
0.000174000000001,0,0,
0.000181999999999,0,0,
0.000181,0,0,
0.000183,0,0,
0.000178,0,0,
0.000195999999999,0,0,
0.000175,0,0,
0.000182000000001,0,0,
0.000176999999999,0,0,
0.000185999999999,0,0,
0.000175,0,0,
0.00018,0,0,
0.000173,0,0,
0.000176,0,0,
0.000171999999999,0,0,
0.000195,0,0,
0.000181,0,0,
0.000187,0,0,
0.000195999999999,0,0,
0.000181,0,0,
0.000183,0,0,
0.000195,0,0,
0.000185999999999,0,0,
0.000187,0,0,
0.000183,0,0,
0.000183,0,0,
0.000189000000001,0,0,
0.000211,0,0,
0.000176,0,0,
0.000176999999999,0,0,
0.000181999999999,0,0,
0.000184999999998,0,0,
0.000176,0,0,
0.00018,0,0,
0.000181000000001,0,0,
0.000189000000001,0,0,
0.000177999999998,0,0,
0.000198999999999,0,0,
0.000177999999998,0,0,
0.000180999999998,0,0,
0.00018,0,0,
0.000174000000001,0,0,
0.000173,0,0,
0.000183999999999,0,0,
0.000183,0,0,
0.000154,0,0,
0.000159,0,0,
0.000179000000001,0,0,
0.000156,0,0,
0.000181,0,0,
0.000157,0,0,
0.000157999999999,0,0,
0.000155999999999,0,0,
0.000159,0,0,
0.000158000000001,0,0,
0.000163000000001,0,0,
0.000154000000002,0,0,


==> data/MSetList/solve2.csv <==
0.000195,0,0,
0.000211,0,0,
0.000186,0,0,
0.00018,0,0,
0.000182,0,0,
0.00019,0,0,
0.000175,0,0,
0.000179,0,0,
0.000177,0,0,
0.000175,0,0,
0.000178,0,0,
0.000177,0,0,
0.000177,0,0,
0.000175,0,0,
0.000176,0,0,
0.000174,0,0,
0.000175,0,0,
0.000179,0,0,
0.000178,0,0,
0.000173,0,0,
0.000176,0,0,
0.000176,0,0,
0.000175,0,0,
0.000177,0,0,
0.000177,0,0,
0.000177,0,0,
0.000175,0,0,
0.000176,0,0,
0.000172,0,0,
0.000214,0,0,
0.000205,0,0,
0.000193,0,0,
0.000191,0,0,
0.000175,0,0,
0.00018,0,0,
0.000175,0,0,
0.000174,0,0,
0.000174,0,0,
0.000176,0,0,
0.000178,0,0,
0.000174,0,0,
0.000182,0,0,
0.000183,0,0,
0.000182,0,0,
0.000188,0,0,
0.000178,0,0,
0.000178,0,0,
0.000179,0,0,
0.000179,0,0,
0.000188,0,0,
0.000177,0,0,
0.000193,0,0,
0.000179,0,0,
0.000182,0,0,
0.000181,0,0,
0.000184,0,0,
0.000176,0,0,
0.000187,0,0,
0.000181,0,0,
0.00018,0,0,
0.000185,0,0,
0.000187,0,0,
0.000204,0,0,
0.000162,0,0,
0.000155,0,0,
0.000162999999999,0,0,
0.000158000000001,0,0,
0.000158,0,0,
0.000246000000001,0,0,
0.000161,0,0,
0.000154,0,0,
0.000157,0,0,
0.000155,0,0,
0.000159,0,0,
0.000153999999999,0,0,
0.000158000000001,0,0,
0.000278000000002,0,0,
0.000158000000001,0,0,
0.000164,0,0,
0.000159,0,0,
0.000162,0,0,
0.000157,0,0,
0.000155000000001,0,0,
0.000183,0,0,
0.000157,0,0,
0.000181000000001,0,0,
0.000176,0,0,
0.000157000000002,0,0,
0.000167999999999,0,0,
0.000294,0,0,
0.000859000000002,0,0,
0.00018,0,0,
0.000176000000002,0,0,
0.00018,0,0,
0.000173,0,0,
0.000174999999999,0,0,
0.000174999999999,0,0,
0.000186999999999,0,0,
0.000178,0,0,
0.000183,0,0,
0.000174999999999,0,0,
0.000185,0,0,
0.000184000000001,0,0,
0.000179000000001,0,0,
0.000175,0,0,
0.000179999999999,0,0,
0.000204,0,0,
0.000185999999999,0,0,
0.000171999999999,0,0,
0.000177000000001,0,0,
0.000173,0,0,
0.000181999999999,0,0,
0.000169,0,0,
0.000185,0,0,
0.000183,0,0,
0.000183,0,0,
0.000204999999999,0,0,
0.000187,0,0,
0.000181,0,0,
0.000187,0,0,
0.000175,0,0,
0.000184000000001,0,0,
0.000178999999999,0,0,
0.000182000000001,0,0,
0.000179000000001,0,0,
0.000184000000001,0,0,
0.000176,0,0,
0.000181000000001,0,0,
0.000184000000001,0,0,
0.000216,0,0,
0.000178,0,0,
0.000176,0,0,
0.000195,0,0,
0.000187,0,0,
0.000176,0,0,
0.000182000000001,0,0,
0.00018,0,0,
0.000173999999999,0,0,
0.000176,0,0,
0.000195999999999,0,0,
0.000176999999999,0,0,
0.000181,0,0,
0.000177999999998,0,0,
0.000157999999999,0,0,
0.000158000000001,0,0,
0.000158000000001,0,0,
0.000181000000001,0,0,
0.000157,0,0,
0.000157,0,0,
0.000183,0,0,
0.000156,0,0,
0.000157999999999,0,0,
0.000159999999999,0,0,
0.000154,0,0,
0.000154000000002,0,0,


==> data/MSetList/solve3.csv <==
0.000202,0,0,
0.000226,0,0,
0.00022,0,0,
0.000221,0,0,
0.000222,0,0,
0.000249,0,0,
0.000221,0,0,
0.00022,0,0,
0.000183,0,0,
0.000176,0,0,
0.000179,0,0,
0.000178,0,0,
0.000178,0,0,
0.000179,0,0,
0.000213,0,0,
0.000175,0,0,
0.000179,0,0,
0.000179,0,0,
0.000176,0,0,
0.000175,0,0,
0.000176,0,0,
0.000177,0,0,
0.000221,0,0,
0.000178,0,0,
0.000178,0,0,
0.000179,0,0,
0.000177,0,0,
0.000175,0,0,
0.000174,0,0,
0.00022,0,0,
0.00025,0,0,
0.0002,0,0,
0.000224,0,0,
0.000177,0,0,
0.000268,0,0,
0.000178,0,0,
0.000235,0,0,
0.000258,0,0,
0.00024,0,0,
0.000213,0,0,
0.000213,0,0,
0.000221,0,0,
0.000178,0,0,
0.000233,0,0,
0.000226,0,0,
0.000236,0,0,
0.000178,0,0,
0.000215,0,0,
0.000185,0,0,
0.000221,0,0,
0.000181,0,0,
0.000219,0,0,
0.000226,0,0,
0.000216,0,0,
0.000182,0,0,
0.000214,0,0,
0.000177,0,0,
0.000217999999999,0,0,
0.000182,0,0,
0.000213,0,0,
0.000233,0,0,
0.000222,0,0,
0.000183,0,0,
0.000192,0,0,
0.000155,0,0,
0.00019,0,0,
0.000158,0,0,
0.000191,0,0,
0.000247,0,0,
0.000193,0,0,
0.000182000000001,0,0,
0.000189000000001,0,0,
0.000159,0,0,
0.00019,0,0,
0.000159,0,0,
0.000196000000001,0,0,
0.000256,0,0,
0.00019,0,0,
0.000164,0,0,
0.000190999999999,0,0,
0.000162999999999,0,0,
0.000189000000001,0,0,
0.000156,0,0,
0.000216999999999,0,0,
0.000157000000002,0,0,
0.000210000000001,0,0,
0.000175,0,0,
0.000188,0,0,
0.000162999999999,0,0,
0.000273999999999,0,0,
0.000196000000001,0,0,
0.000860000000001,0,0,
0.000207000000001,0,0,
0.000212000000001,0,0,
0.000173,0,0,
0.000209,0,0,
0.000173,0,0,
0.000214999999999,0,0,
0.000174999999999,0,0,
0.000214,0,0,
0.000201000000001,0,0,
0.000215000000001,0,0,
0.000179000000001,0,0,
0.000211,0,0,
0.000174999999999,0,0,
0.000183,0,0,
0.000176,0,0,
0.000219,0,0,
0.000173999999999,0,0,
0.000204,0,0,
0.000172000000001,0,0,
0.000209,0,0,
0.000172000000001,0,0,
0.000214,0,0,
0.000181000000001,0,0,
0.000216999999999,0,0,
0.000173999999999,0,0,
0.000211,0,0,
0.000181000000001,0,0,
0.000242,0,0,
0.000178,0,0,
0.000219,0,0,
0.000177000000001,0,0,
0.000211999999999,0,0,
0.000187,0,0,
0.000218,0,0,
0.000179000000001,0,0,
0.000207,0,0,
0.000181000000001,0,0,
0.000217000000001,0,0,
0.000177000000001,0,0,
0.000235,0,0,
0.00018,0,0,
0.000216,0,0,
0.000178,0,0,
0.000178,0,0,
0.000207999999999,0,0,
0.000179000000001,0,0,
0.000207,0,0,
0.000174000000001,0,0,
0.000200999999999,0,0,
0.000239000000001,0,0,
0.000159,0,0,
0.000402999999999,0,0,
0.000165000000001,0,0,
0.000188999999999,0,0,
0.000152,0,0,
0.000209999999999,0,0,
0.000152,0,0,
0.000158000000001,0,0,
0.000156,0,0,
0.000190000000002,0,0,
0.000153000000001,0,0,
0.000193000000001,0,0,
0.000156,0,0,


==> data/MSetList/solve4.csv <==
0.000195,0,0,
0.000186,0,0,
0.000186,0,0,
0.000229,0,0,
0.000189,0,0,
0.000183,0,0,
0.00018,0,0,
0.000181,0,0,
0.000179,0,0,
0.000177,0,0,
0.00018,0,0,
0.00018,0,0,
0.000181,0,0,
0.000175,0,0,
0.000176,0,0,
0.000176,0,0,
0.000175,0,0,
0.000177,0,0,
0.000173,0,0,
0.000174,0,0,
0.000175,0,0,
0.000178,0,0,
0.000175,0,0,
0.000176,0,0,
0.000178,0,0,
0.000198,0,0,
0.000178,0,0,
0.000175,0,0,
0.000175,0,0,
0.000227,0,0,
0.000202,0,0,
0.000222,0,0,
0.000188,0,0,
0.000176,0,0,
0.000178,0,0,
0.000178,0,0,
0.000175,0,0,
0.000177,0,0,
0.000176,0,0,
0.000175,0,0,
0.000177,0,0,
0.000184,0,0,
0.000195,0,0,
0.000179,0,0,
0.000199,0,0,
0.000184,0,0,
0.000178,0,0,
0.000181,0,0,
0.000182,0,0,
0.000187,0,0,
0.000183,0,0,
0.000189,0,0,
0.000181,0,0,
0.000213,0,0,
0.000182,0,0,
0.000183,0,0,
0.000185,0,0,
0.000187,0,0,
0.00018,0,0,
0.000188,0,0,
0.000189,0,0,
0.000188,0,0,
0.000182,0,0,
0.000157999999999,0,0,
0.00016,0,0,
0.000207,0,0,
0.000159,0,0,
0.000159,0,0,
0.000246,0,0,
0.000157,0,0,
0.000158,0,0,
0.000158000000001,0,0,
0.000158,0,0,
0.000178,0,0,
0.000158000000001,0,0,
0.000164000000002,0,0,
0.000292,0,0,
0.000154999999999,0,0,
0.000165000000001,0,0,
0.000164999999999,0,0,
0.000157,0,0,
0.000153999999998,0,0,
0.000156,0,0,
0.000181999999999,0,0,
0.000157,0,0,
0.000175,0,0,
0.000171,0,0,
0.000154,0,0,
0.000166999999999,0,0,
0.000244,0,0,
0.000198000000001,0,0,
0.000831,0,0,
0.000176,0,0,
0.000181,0,0,
0.000177000000001,0,0,
0.000178,0,0,
0.000173,0,0,
0.000178999999999,0,0,
0.000172000000001,0,0,
0.000181000000001,0,0,
0.000174000000001,0,0,
0.000187,0,0,
0.000176,0,0,
0.000182000000001,0,0,
0.000176,0,0,
0.000199,0,0,
0.000178,0,0,
0.000214000000001,0,0,
0.000173999999999,0,0,
0.000173,0,0,
0.000200999999999,0,0,
0.000174999999999,0,0,
0.000171,0,0,
0.000181,0,0,
0.000179000000001,0,0,
0.000185,0,0,
0.000171,0,0,
0.000180999999998,0,0,
0.000178999999999,0,0,
0.000186000000001,0,0,
0.000178,0,0,
0.000213,0,0,
0.000176,0,0,
0.000181000000001,0,0,
0.00018,0,0,
0.000186000000001,0,0,
0.000176999999999,0,0,
0.000175,0,0,
0.00018,0,0,
0.000184000000001,0,0,
0.000175,0,0,
0.000181,0,0,
0.000179999999999,0,0,
0.000186000000001,0,0,
0.000178,0,0,
0.000183,0,0,
0.000178,0,0,
0.000176,0,0,
0.000183999999999,0,0,
0.000173,0,0,
0.000176,0,0,
0.000183,0,0,
0.000154,0,0,
0.000154999999999,0,0,
0.000156,0,0,
0.000157999999999,0,0,
0.00015,0,0,
0.000178999999999,0,0,
0.000157,0,0,
0.000152999999999,0,0,
0.000155999999999,0,0,
0.000157999999999,0,0,
0.000158000000001,0,0,
0.000162,0,0,
0.000154999999999,0,0,


==> data/MSetList/solve5.csv <==
0.000227,0,0,
0.000229,0,0,
0.000199,0,0,
0.00022,0,0,
0.000197,0,0,
0.000208,0,0,
0.00018,0,0,
0.00018,0,0,
0.000179,0,0,
0.000179,0,0,
0.000178,0,0,
0.000205,0,0,
0.000217,0,0,
0.000255,0,0,
0.000212,0,0,
0.000192,0,0,
0.000192,0,0,
0.000192,0,0,
0.000189,0,0,
0.000186,0,0,
0.000189,0,0,
0.0002,0,0,
0.00019,0,0,
0.000191,0,0,
0.000179,0,0,
0.000177,0,0,
0.000176,0,0,
0.000174,0,0,
0.000172,0,0,
0.000227,0,0,
0.000205,0,0,
0.0002,0,0,
0.000191,0,0,
0.000176,0,0,
0.000201,0,0,
0.000174,0,0,
0.000181,0,0,
0.000176,0,0,
0.000174,0,0,
0.000179,0,0,
0.000173,0,0,
0.000217,0,0,
0.000179,0,0,
0.00018,0,0,
0.000187,0,0,
0.000179,0,0,
0.000177,0,0,
0.000182,0,0,
0.000183,0,0,
0.000188,0,0,
0.000179,0,0,
0.000183,0,0,
0.000182,0,0,
0.000183,0,0,
0.000181,0,0,
0.000185,0,0,
0.000177,0,0,
0.000189,0,0,
0.000181,0,0,
0.000181,0,0,
0.000183,0,0,
0.000188,0,0,
0.000185,0,0,
0.000159,0,0,
0.00016,0,0,
0.000162,0,0,
0.000157,0,0,
0.000161,0,0,
0.000249,0,0,
0.000165,0,0,
0.000162,0,0,
0.000154,0,0,
0.000159,0,0,
0.000157,0,0,
0.000159,0,0,
0.000165000000001,0,0,
0.000256,0,0,
0.000159,0,0,
0.000159999999999,0,0,
0.000179000000001,0,0,
0.000160999999999,0,0,
0.000155000000001,0,0,
0.000150000000001,0,0,
0.000183999999999,0,0,
0.000157,0,0,
0.000179000000001,0,0,
0.000170000000001,0,0,
0.000179000000001,0,0,
0.000168,0,0,
0.000289,0,0,
0.000859999999999,0,0,
0.000178,0,0,
0.000175,0,0,
0.000181999999999,0,0,
0.000173999999999,0,0,
0.000173999999999,0,0,
0.000175,0,0,
0.000181,0,0,
0.000171,0,0,
0.00018,0,0,
0.000179000000001,0,0,
0.000183,0,0,
0.000176000000002,0,0,
0.000178999999999,0,0,
0.000173999999999,0,0,
0.000188,0,0,
0.000176000000002,0,0,
0.00018,0,0,
0.000171,0,0,
0.000181,0,0,
0.000173999999999,0,0,
0.000172999999998,0,0,
0.000171,0,0,
0.000185999999999,0,0,
0.000178,0,0,
0.000190999999999,0,0,
0.000173999999999,0,0,
0.000178999999999,0,0,
0.000183,0,0,
0.000216,0,0,
0.000209999999999,0,0,
0.000209999999999,0,0,
0.000184000000001,0,0,
0.000209999999999,0,0,
0.000177000000001,0,0,
0.000185000000002,0,0,
0.000183,0,0,
0.000176999999999,0,0,
0.000179999999999,0,0,
0.000185,0,0,
0.000176,0,0,
0.000207999999999,0,0,
0.00018,0,0,
0.000185,0,0,
0.000183,0,0,
0.000183,0,0,
0.000184000000001,0,0,
0.000181,0,0,
0.000178999999999,0,0,
0.000178,0,0,
0.000174999999999,0,0,
0.000181,0,0,
0.000157,0,0,
0.000157,0,0,
0.000157,0,0,
0.000158000000001,0,0,
0.000178,0,0,
0.000154,0,0,
0.000152,0,0,
0.000152999999999,0,0,
0.000155999999999,0,0,
0.000156,0,0,
0.000161,0,0,
0.000158000000001,0,0,
0.00015,0,0,


==> data/MSetList/stats1.csv <==
infer,0.000377
foldmap_annots,4e-06
state,1.00000000003e-06
smap,1.00000000003e-06
infer,0.000306
constraints,1.99999999995e-06
foldmap_annots,6.00000000001e-06
state,0.
smap,2e-06
infer,0.000335
constraints,1.99999999989e-06
foldmap_annots,9.99999999984e-06
state,5.99999999995e-06
smap,9.99999999918e-07
infer,0.000525
constraints,1.40000000003e-05
foldmap_annots,3.30000000002e-05
state,1.89999999999e-05
smap,5.00000000014e-06
infer,0.001012
constraints,5.30000000001e-05
foldmap_annots,7.90000000001e-05
state,1.89999999999e-05
smap,4.99999999998e-06
infer,0.001334
constraints,7.40000000003e-05
foldmap_annots,7.7e-05
state,2e-06
smap,1.00000000003e-06
infer,0.000408
constraints,9.00000000015e-06
foldmap_annots,1.29999999999e-05
state,1.4e-05
smap,2.00000000006e-06
infer,0.001198
constraints,4.99999999998e-05
foldmap_annots,7.4e-05
state,2.29999999998e-05
smap,9.99999999973e-07
infer,0.00166
constraints,8.20000000004e-05
foldmap_annots,0.000117
state,1.80000000002e-05
smap,1.00000000003e-06
infer,0.001596
constraints,8.39999999996e-05
foldmap_annots,0.000119999999999
state,1.2e-05
smap,1.00000000014e-06
infer,0.001543
constraints,7.70000000002e-05
foldmap_annots,0.000107
state,3.10000000001e-05
smap,3.0000000002e-06
infer,0.001382
constraints,6.10000000008e-05
foldmap_annots,0.000131
state,2.90000000001e-05
smap,5.99999999995e-06
infer,0.001248
constraints,6.5e-05
foldmap_annots,9.80000000005e-05
smap,2.00000000006e-06
infer,0.000647
constraints,3.50000000002e-05
foldmap_annots,3.59999999999e-05
state,1.19999999996e-05
smap,1.99999999984e-06
infer,0.001081
constraints,5.50000000006e-05
foldmap_annots,7.69999999999e-05
state,2.1e-05
smap,4e-06
infer,0.000885
constraints,4.69999999997e-05
foldmap_annots,6.90000000007e-05
state,2.20000000001e-05
smap,9.99999999918e-07
infer,0.000904
constraints,3.89999999997e-05
foldmap_annots,6.80000000008e-05
state,3.70000000002e-05
smap,6.00000000006e-06
infer,0.001944
constraints,0.000113999999999
foldmap_annots,0.000126
state,9.99999999918e-07
smap,3.00000000009e-06
infer,0.000391
constraints,8.99999999981e-06
foldmap_annots,1.69999999999e-05
state,9.99999999918e-07
smap,1.00000000003e-06
infer,0.000352
constraints,6.99999999976e-06
foldmap_annots,1.00000000001e-05
state,8.99999999993e-06
smap,2.00000000006e-06
infer,0.000683
constraints,2.70000000001e-05
foldmap_annots,3.99999999999e-05
state,1.59999999996e-05
smap,1.99999999995e-06
infer,0.001089
constraints,5.09999999999e-05
foldmap_annots,8.29999999999e-05
smap,2.00000000006e-06
infer,0.00025
foldmap_annots,6.00000000006e-06
state,4.10000000001e-05
smap,7.9999999999e-06
infer,0.00144
constraints,8.6e-05
foldmap_annots,0.00013
state,1.40000000001e-05
smap,1.99999999995e-06
infer,0.000725
constraints,3.59999999996e-05
foldmap_annots,5.40000000001e-05
state,1.1e-05
smap,6.99999999998e-06
infer,0.000809
constraints,3.8e-05
foldmap_annots,5.9e-05
state,6.99999999987e-06
smap,6.00000000006e-06
infer,0.000395
constraints,1.2e-05
foldmap_annots,1.6e-05
state,2.99999999998e-06
smap,2.99999999998e-06
infer,0.000398
constraints,1.3e-05
foldmap_annots,1.90000000002e-05
state,2.99999999998e-06
smap,3.00000000009e-06
infer,0.000481
constraints,1.80000000001e-05
foldmap_annots,2.19999999999e-05
state,9.99999999995e-06
smap,1.40000000001e-05
infer,0.050562
constraints,3.69999999995e-05
foldmap_annots,5.69999999999e-05
state,4.99999999981e-06
smap,3.99999999989e-06
infer,0.000592
constraints,3.1e-05
foldmap_annots,2.80000000003e-05
state,0.000251
smap,7.39999999996e-05
infer,0.006958
constraints,0.000672000000001
foldmap_annots,0.000597000000002
state,2.00000000006e-06
smap,2.00000000006e-06
infer,0.000468
constraints,1.29999999998e-05
foldmap_annots,1.29999999998e-05
state,0.000152999999999
smap,0.000117999999999
infer,0.007622
constraints,0.000682000000002
foldmap_annots,0.000648000000002
state,3.99999999989e-06
smap,5.00000000003e-06
infer,0.000427
constraints,1.8e-05
foldmap_annots,1.80000000002e-05
state,1.00000000001e-05
smap,1.2e-05
infer,0.000542
constraints,3.09999999999e-05
foldmap_annots,3.49999999997e-05
state,3.99999999989e-06
smap,2.99999999998e-06
infer,0.000535
constraints,2.40000000002e-05
foldmap_annots,2.69999999998e-05
state,4.99999999992e-06
smap,4e-06
infer,0.000527
constraints,3.20000000003e-05
foldmap_annots,2.69999999999e-05
state,2.00000000006e-06
smap,1.99999999995e-06
infer,0.00041
constraints,1.50000000001e-05
foldmap_annots,1.49999999999e-05
state,1.99999999995e-06
smap,2.00000000006e-06
infer,0.000431
constraints,2.09999999997e-05
foldmap_annots,2.59999999996e-05
state,2.99999999998e-06
smap,3.00000000009e-06
infer,0.000477
constraints,2.50000000001e-05
foldmap_annots,2.30000000001e-05
state,4.00000000012e-06
smap,5.00000000003e-06
infer,0.000631
constraints,2.80000000004e-05
foldmap_annots,2.29999999999e-05
state,0.000776000000001
smap,0.000217
infer,0.030961
constraints,0.002497
foldmap_annots,0.002495
state,2.00000000006e-06
smap,4.00000000012e-06
infer,0.000686
constraints,3.09999999999e-05
foldmap_annots,2.89999999998e-05
state,0.000491
smap,8.79999999994e-05
infer,0.066421
constraints,0.00182699999999
foldmap_annots,0.001635
smap,1.99999999984e-06
infer,0.000484
constraints,1.59999999996e-05
foldmap_annots,1.40000000004e-05
state,0.000490999999998
smap,0.000139000000001
infer,0.026444
constraints,0.002199
foldmap_annots,0.002001
state,2.99999999998e-06
smap,5.00000000048e-06
infer,0.000702
constraints,3.39999999992e-05
foldmap_annots,2.79999999997e-05
state,0.001551
smap,0.000383999999996
infer,0.082422
constraints,0.00678800000001
foldmap_annots,0.005084
state,1.99999999984e-06
smap,2.99999999953e-06
infer,0.000601
constraints,2.89999999994e-05
foldmap_annots,2.60000000007e-05
state,0.000892999999996
smap,0.000150999999997
infer,0.048338
constraints,0.003371
foldmap_annots,0.002831
smap,1.00000000014e-06
infer,0.000444
constraints,1.3e-05
foldmap_annots,1.39999999993e-05
state,0.000436999999997
smap,0.000105
infer,0.023728
constraints,0.002121
foldmap_annots,0.00175300000001
state,4.00000000012e-06
smap,5.0000000007e-06
infer,0.000774
constraints,3.80000000004e-05
foldmap_annots,2.80000000008e-05
state,0.001111
smap,0.000315000000001
infer,0.091287
constraints,0.00555899999999
foldmap_annots,0.00432000000001
smap,1.00000000014e-06
infer,0.000351999999999
constraints,7.00000000009e-06
foldmap_annots,9.99999999873e-06
state,2.3999999998e-05
smap,5.99999999995e-06
infer,0.002003
constraints,0.000152000000001
foldmap_annots,0.000115999999994
state,1.00000000014e-06
smap,2.00000000028e-06
infer,0.000494000000001
constraints,1.70000000015e-05
foldmap_annots,1.69999999988e-05
state,0.000269999999991
smap,3.29999999993e-05
infer,0.011741
constraints,0.00103800000001
foldmap_annots,0.000906999999998
state,4.00000000012e-06
smap,2.99999999998e-06
infer,0.000705
constraints,3.60000000001e-05
foldmap_annots,3.20000000005e-05
state,0.00232600000002
smap,0.000279999999999
infer,0.109768
constraints,0.00845599999996
foldmap_annots,0.00753900000002
infer,0.000451
constraints,1.99999999997e-05
foldmap_annots,1.49999999999e-05
state,0.00134
smap,0.000230999999996
infer,0.196815
constraints,0.005511
foldmap_annots,0.004829
state,3.99999999878e-06
smap,4.00000000056e-06
infer,0.000722000000001
constraints,5.09999999974e-05
foldmap_annots,3.00000000006e-05
state,0.00390700000001
smap,0.000767000000017
infer,0.304271
constraints,0.0147580000001
foldmap_annots,0.012809
state,2.99999999953e-06
smap,2.99999999953e-06
infer,0.000757999999999
constraints,4.39999999973e-05
foldmap_annots,3.20000000009e-05
state,0.00223600000002
smap,0.000305000000001
infer,0.135679
constraints,0.00825199999999
foldmap_annots,0.007602
infer,0.000426
constraints,1.9e-05
foldmap_annots,1.49999999985e-05
state,0.00114399999999
smap,0.000180000000015
infer,0.067257
constraints,0.00485300000001
foldmap_annots,0.00414899999996
state,8.00000000112e-06
smap,5.0000000007e-06
infer,0.000756
constraints,4.79999999969e-05
foldmap_annots,3.10000000017e-05
state,0.00335399999997
smap,0.000704000000007
infer,0.187835
constraints,0.0132010000001
foldmap_annots,0.010842
state,4.00000000056e-06
smap,3.00000000042e-06
infer,0.00069
constraints,3.99999999976e-05
foldmap_annots,3.19999999983e-05
state,0.002192
smap,0.000291000000014
infer,0.229156
constraints,0.00817899999988
foldmap_annots,0.00763999999998
infer,0.000461
constraints,1.90000000009e-05
foldmap_annots,1.60000000005e-05
state,0.00113099999998
smap,0.000167000000004
infer,0.093897
constraints,0.00487799999997
foldmap_annots,0.00427499999996
state,4.00000000411e-06
smap,3.00000000131e-06
infer,0.000756000000001
constraints,4.79999999925e-05
foldmap_annots,3.30000000019e-05
state,0.00358200000007
smap,0.00072800000005
infer,0.320833
constraints,0.0142129999999
foldmap_annots,0.0121829999999
state,3.99999999878e-06
smap,3.99999999878e-06
infer,0.000544
constraints,2.79999999968e-05
foldmap_annots,2.59999999965e-05
state,0.00228200000004
smap,0.000622999999976
infer,0.119028
constraints,0.00912700000023
foldmap_annots,0.00819700000008
state,2.99999999775e-06
smap,6.00000000439e-06
infer,0.000626999999998
constraints,3.19999999956e-05
foldmap_annots,2.59999999912e-05
state,0.00201799999998
smap,0.000554000000047
infer,0.154144
constraints,0.00987199999989
foldmap_annots,0.00881899999994
infer,0.000266999999999
constraints,3.00000000131e-06
foldmap_annots,4.99999999981e-06
state,2.99999999953e-06
smap,3.00000000131e-06
infer,0.000309000000001
constraints,7.99999999934e-06
foldmap_annots,1.29999999992e-05
smap,9.99999999252e-07
infer,0.000337999999999
constraints,9.99999999252e-07
foldmap_annots,7.00000000009e-06
state,7.80000000091e-05
smap,1.19999999981e-05
infer,0.003587
constraints,0.000283000000008
foldmap_annots,0.00030600000002
state,3.00000000308e-06
smap,4.00000000056e-06
infer,0.000475000000002
constraints,1.70000000033e-05
foldmap_annots,1.69999999979e-05
state,0.000198999999997
smap,4.50000000018e-05
infer,0.00655
constraints,0.000537000000037
foldmap_annots,0.000502999999997
state,1.9999999985e-06
smap,2.00000000028e-06
infer,0.00051
constraints,2.49999999973e-05
foldmap_annots,1.9e-05
state,1.19999999981e-05
smap,1.00000000014e-05
infer,0.001274
constraints,9.30000000086e-05
foldmap_annots,8.19999999919e-05
state,1.00000000103e-06
smap,1.9999999985e-06
infer,0.000496
constraints,1.09999999989e-05
foldmap_annots,1.50000000012e-05
state,9.99999999607e-06
smap,1.10000000006e-05
infer,0.002853
constraints,0.000212000000021
foldmap_annots,0.000164000000005
state,1.00000000103e-06
smap,1.9999999985e-06
infer,0.00108
constraints,9.99999999962e-06
foldmap_annots,1.20000000052e-05
state,1.00000000032e-05
smap,1.30000000027e-05
infer,0.012146
constraints,0.000242000000016
foldmap_annots,0.000172999999997
state,5.99999999906e-06
smap,4.00000000056e-06
infer,0.000574
constraints,2.69999999976e-05
foldmap_annots,2.70000000047e-05
state,0.000154000000016
smap,1.90000000018e-05
infer,0.006237
constraints,0.000528999999988
foldmap_annots,0.000438000000008
state,3.99999999878e-06
smap,4.99999999803e-06
infer,0.000727000000001
constraints,3.8e-05
foldmap_annots,3.10000000017e-05
state,0.000623000000004
smap,0.000106000000006
infer,0.028509
constraints,0.00246199999999
foldmap_annots,0.00227500000003
state,3.99999999878e-06
smap,4.99999999981e-06
infer,0.000518
constraints,1.99999999975e-05
foldmap_annots,2.09999999985e-05
state,0.000155999999992
smap,2.89999999943e-05
infer,0.006341
constraints,0.000522000000014
foldmap_annots,0.000468000000009
state,4.99999999981e-06
smap,5.00000000159e-06
infer,0.000553999999999
constraints,2.30000000023e-05
foldmap_annots,2.2999999997e-05
state,0.000230999999991
smap,3.40000000065e-05
infer,0.009074
constraints,0.000785000000004
foldmap_annots,0.00066299999998
state,5.99999999906e-06
smap,4.00000000234e-06
infer,0.000703999999999
constraints,3.69999999847e-05
foldmap_annots,3.20000000009e-05
state,0.00253999999999
smap,0.000304000000012
infer,0.253984
constraints,0.00904
foldmap_annots,0.00846800000001
state,4.00000000056e-06
smap,4.00000000234e-06
infer,0.000556
constraints,2.10000000003e-05
foldmap_annots,1.99999999975e-05
state,0.000245000000012
smap,4.6999999995e-05
infer,0.009293
constraints,0.000724999999976
foldmap_annots,0.000697000000029
state,7.00000000009e-06
smap,9.99999999785e-06
infer,0.019687
constraints,3.00000000024e-05
foldmap_annots,4.10000000013e-05
state,2.99999999953e-06
smap,7.00000000009e-06
infer,0.000493000000001
constraints,1.40000000002e-05
foldmap_annots,3.09999999946e-05
state,8.00000000112e-06
smap,5.99999999729e-06
infer,0.000839000000001
constraints,5.09999999956e-05
foldmap_annots,5.09999999991e-05
state,6.19999999945e-05
smap,9.59999999974e-05
infer,0.009128
constraints,0.000752000000029
foldmap_annots,0.00074399999998
state,9.99999999252e-07
smap,2.99999999953e-06
infer,0.000560999999999
constraints,3.90000000081e-05
foldmap_annots,2.70000000082e-05
state,2.00000000028e-06
smap,4.00000000234e-06
infer,0.000859
constraints,7.00000000027e-05
foldmap_annots,6.19999999998e-05
state,1.9999999985e-06
smap,6.00000000262e-06
infer,0.000435
constraints,1.70000000104e-05
foldmap_annots,2.09999999932e-05
state,4.00000000234e-06
smap,1.09999999989e-05
infer,0.000620999999999
constraints,3.30000000073e-05
foldmap_annots,3.99999999985e-05
state,3.99999999878e-06
smap,3.99999999701e-06
infer,0.000610999999999
constraints,3.30000000091e-05
foldmap_annots,2.50000000079e-05
state,0.000383000000005
smap,8.39999999833e-05
infer,0.017237
constraints,0.00149700000006
foldmap_annots,0.00134899999998
state,1.00000000103e-06
smap,1.9999999985e-06
infer,0.000441
constraints,1.60000000005e-05
foldmap_annots,1.59999999987e-05
state,0.000213999999998
smap,6.50000000046e-05
infer,0.014285
constraints,0.00122200000003
foldmap_annots,0.00102200000003
state,1.40000000002e-05
smap,8.00000000112e-06
infer,0.000878
constraints,4.6999999995e-05
foldmap_annots,5.00000000052e-05
state,0.00105699999999
smap,0.000351000000004
infer,0.032811
constraints,0.00324800000011
foldmap_annots,0.00224699999997
state,1.49999999994e-05
smap,1.20000000017e-05
infer,0.000818000000001
constraints,3.90000000046e-05
foldmap_annots,4.59999999993e-05
state,0.000842000000018
smap,0.000178000000005
infer,0.165018
constraints,0.00234899999994
foldmap_annots,0.00202199999997
state,1.49999999977e-05
smap,9.00000000037e-06
infer,0.000788
constraints,4.69999999879e-05
foldmap_annots,4.79999999961e-05
state,0.00157700000002
smap,0.000378000000024
infer,0.041166
constraints,0.00427300000004
foldmap_annots,0.00331699999999
state,2.99999999775e-06
smap,5.00000000336e-06
infer,0.000706999999998
constraints,3.09999999999e-05
foldmap_annots,3.3999999987e-05
state,0.000616000000013
smap,0.000129999999992
infer,0.031512
constraints,0.00250499999998
foldmap_annots,0.00215399999999
state,4.00000000056e-06
smap,6.00000000262e-06
infer,0.000729000000002
constraints,3.20000000134e-05
foldmap_annots,3.39999999959e-05
state,0.000606999999954
smap,0.000133999999985
infer,0.030471
constraints,0.00244599999995
foldmap_annots,0.00222200000007
state,1.00000000103e-06
smap,4.00000000056e-06
infer,0.000558999999999
constraints,1.99999999921e-05
foldmap_annots,2.39999999998e-05
state,0.000383999999997
smap,0.000118999999984
infer,0.03348
constraints,0.00201600000002
foldmap_annots,0.00174900000002
state,9.99999999252e-07
smap,4.00000000056e-06
infer,0.000534
constraints,2.09999999967e-05
foldmap_annots,2.29999999988e-05
state,0.00039799999999
smap,0.000121999999987
infer,0.036039
constraints,0.00199300000002
foldmap_annots,0.00173899999999
state,6.00000000084e-06
smap,7.00000000187e-06
infer,0.000830000000001
constraints,3.49999999933e-05
foldmap_annots,4.80000000032e-05
state,0.000599000000015
smap,0.000166
infer,0.03124
constraints,0.00263700000007
foldmap_annots,0.00225400000002
state,6.00000000262e-06
smap,9.99999999962e-06
infer,0.000867
constraints,5.20000000055e-05
foldmap_annots,5.29999999959e-05
state,0.000647000000036
smap,0.000278999999992
infer,0.175757
constraints,0.00301900000002
foldmap_annots,0.00278
state,9.99999997475e-07
smap,1.9999999985e-06
infer,0.000373
constraints,3.00000000308e-06
foldmap_annots,7.00000000364e-06
state,6.99999999298e-06
smap,5.00000000159e-06
infer,0.000763000000003
constraints,3.59999999837e-05
foldmap_annots,3.50000000005e-05
state,5.20000000073e-05
smap,5.79999999957e-05
infer,0.007352
constraints,0.000586000000055
foldmap_annots,0.000491999999969
smap,4.00000000056e-06
infer,0.000283999999997
foldmap_annots,1.10000000006e-05
smap,2.99999999598e-06
infer,0.000247999999999
foldmap_annots,9.00000000215e-06
state,8.99999999149e-06
smap,1.30000000027e-05
infer,0.000753
constraints,4.90000000113e-05
foldmap_annots,4.60000000011e-05
state,3.00000000131e-06
smap,3.99999999878e-06
infer,0.000409999999999
constraints,9.00000000037e-06
foldmap_annots,1.10000000024e-05
state,0.000453999999982
smap,0.000448999999985
infer,0.057576
constraints,0.00284700000002
foldmap_annots,0.00263699999998
state,7.00000000009e-06
smap,7.99999999757e-06
infer,0.000788
constraints,4.30000000069e-05
foldmap_annots,4.1999999997e-05
state,0.00022100000001
smap,0.000271999999997
infer,0.014935
constraints,0.00130799999997
foldmap_annots,0.00133400000003
state,2.99999999953e-06
smap,1.10000000006e-05
infer,0.000579999999999
constraints,2.30000000094e-05
foldmap_annots,3.09999999963e-05
state,0.000193999999997
smap,0.000143999999986
infer,0.01081
constraints,0.00089999999998
foldmap_annots,0.000841999999999
state,1.00000000103e-06
smap,9.00000000215e-06
infer,0.000640000000001
constraints,2.90000000014e-05
foldmap_annots,2.89999999961e-05
state,0.000109999999991
smap,0.000135000000004
infer,0.011938
constraints,0.00074299999997
foldmap_annots,0.000617000000002
state,2.00000000028e-06
smap,9.99999999252e-07
infer,0.000375
constraints,1.59999999969e-05
foldmap_annots,8.99999999859e-06
state,9.99999999252e-07
smap,1.00000000103e-06
infer,0.000348000000001
constraints,1.20000000035e-05
foldmap_annots,1.19999999999e-05
state,4.99999999448e-06
smap,4.99999999803e-06
infer,0.000492000000001
constraints,2.59999999983e-05
foldmap_annots,2.00000000028e-05
state,0.00091399999998
smap,0.000138
infer,0.029779
constraints,0.00285999999998
foldmap_annots,0.00238700000001
state,1.00000000103e-06
smap,1.00000000103e-06
infer,0.000388999999998
constraints,1.19999999981e-05
foldmap_annots,1.30000000063e-05
state,0.000117999999976
smap,5.49999999997e-05
infer,0.005308
constraints,0.000505999999977
foldmap_annots,0.000445000000017


==> data/MSetList/stats2.csv <==
infer,0.000366
foldmap_annots,3.00000000003e-06
state,1.00000000003e-06
smap,9.99999999973e-07
infer,0.000327
constraints,2e-06
foldmap_annots,5.00000000003e-06
state,3.00000000003e-06
smap,9.99999999973e-07
infer,0.00034
constraints,4.00000000012e-06
foldmap_annots,8.00000000006e-06
state,8.00000000001e-06
smap,1.00000000003e-06
infer,0.00053
constraints,1.8e-05
foldmap_annots,4.7e-05
state,4.5e-05
smap,2e-06
infer,0.001009
constraints,4.7e-05
foldmap_annots,7.90000000001e-05
state,2.4e-05
smap,5.00000000003e-06
infer,0.001348
constraints,7.70000000002e-05
foldmap_annots,8.69999999998e-05
state,2e-06
smap,9.99999999973e-07
infer,0.000367
constraints,1.10000000002e-05
foldmap_annots,1.9e-05
state,1.1e-05
smap,3.00000000009e-06
infer,0.001143
constraints,5.50000000003e-05
foldmap_annots,7.59999999999e-05
state,1.7e-05
smap,9.99999999973e-07
infer,0.001659
constraints,8.39999999999e-05
foldmap_annots,0.000114999999999
state,2.00000000001e-05
smap,9.99999999973e-07
infer,0.001618
constraints,8.40000000001e-05
foldmap_annots,0.000123
state,1.3e-05
smap,2e-06
infer,0.001557
constraints,8e-05
foldmap_annots,0.000116
state,3.10000000001e-05
smap,5.00000000009e-06
infer,0.001358
constraints,7.19999999998e-05
foldmap_annots,0.000105
state,3.19999999999e-05
smap,6.00000000012e-06
infer,0.00128
constraints,7.59999999996e-05
foldmap_annots,0.000105
smap,1.00000000003e-06
infer,0.000613
constraints,3.30000000003e-05
foldmap_annots,3.59999999998e-05
state,1.19999999998e-05
smap,1.00000000003e-06
infer,0.001078
constraints,5.69999999998e-05
foldmap_annots,7.89999999994e-05
state,1.9e-05
smap,4e-06
infer,0.000882
constraints,3.99999999996e-05
foldmap_annots,6.89999999994e-05
state,2.00000000001e-05
smap,2.99999999998e-06
infer,0.000887
constraints,3.89999999997e-05
foldmap_annots,7.20000000003e-05
state,3.49999999996e-05
smap,6.00000000006e-06
infer,0.001955
constraints,0.000125
foldmap_annots,0.00013
state,1.00000000003e-06
smap,4.00000000012e-06
infer,0.000394
constraints,7.0000000002e-06
foldmap_annots,1.59999999999e-05
state,9.99999999918e-07
smap,1.00000000003e-06
infer,0.000351
constraints,6.00000000017e-06
foldmap_annots,1.09999999999e-05
state,1.50000000001e-05
smap,2.00000000006e-06
infer,0.000693
constraints,3.19999999997e-05
foldmap_annots,3.89999999998e-05
state,1.3e-05
smap,1.00000000003e-06
infer,0.001089
constraints,5.10000000002e-05
foldmap_annots,7.59999999995e-05
smap,2.00000000006e-06
infer,0.000245
foldmap_annots,7.9999999999e-06
state,4.19999999999e-05
smap,5.99999999984e-06
infer,0.001452
constraints,8.20000000004e-05
foldmap_annots,0.000116999999999
state,1.80000000002e-05
smap,2.99999999998e-06
infer,0.000727
constraints,2.99999999996e-05
foldmap_annots,4.99999999999e-05
state,1.19999999999e-05
smap,8.99999999993e-06
infer,0.000808
constraints,4.2e-05
foldmap_annots,5.70000000003e-05
state,3.00000000009e-06
smap,4.00000000012e-06
infer,0.000385
constraints,9.99999999984e-06
foldmap_annots,1.69999999998e-05
state,3.99999999989e-06
smap,3.99999999989e-06
infer,0.000399
constraints,1.10000000002e-05
foldmap_annots,1.70000000003e-05
state,2.99999999998e-06
smap,3.00000000009e-06
infer,0.000478
constraints,1.79999999999e-05
foldmap_annots,2.7e-05
state,1.39999999998e-05
smap,1.10000000001e-05
infer,0.048807
constraints,3.79999999995e-05
foldmap_annots,5.3e-05
state,7.99999999979e-06
smap,5.00000000003e-06
infer,0.000588
constraints,3.00000000003e-05
foldmap_annots,2.6e-05
state,0.000254000000001
smap,7.49999999998e-05
infer,0.006822
constraints,0.000657
foldmap_annots,0.000564
state,2.00000000006e-06
smap,3.00000000009e-06
infer,0.000468
constraints,1.79999999997e-05
foldmap_annots,1.19999999999e-05
state,0.000166
smap,0.000149999999999
infer,0.007682
constraints,0.000661
foldmap_annots,0.000617000000001
state,4.00000000012e-06
smap,5.00000000003e-06
infer,0.000421
constraints,1.6e-05
foldmap_annots,1.79999999997e-05
state,9.00000000015e-06
smap,9.99999999995e-06
infer,0.000541
constraints,3.09999999996e-05
foldmap_annots,3.79999999999e-05
state,5.00000000014e-06
smap,4e-06
infer,0.000537
constraints,2.49999999996e-05
foldmap_annots,2.4e-05
state,5.00000000014e-06
smap,2.99999999998e-06
infer,0.000526
constraints,2.50000000001e-05
foldmap_annots,2.7e-05
state,1.99999999995e-06
smap,1.99999999995e-06
infer,0.00041
constraints,1.60000000002e-05
foldmap_annots,1.40000000002e-05
state,1.99999999995e-06
smap,1.99999999995e-06
infer,0.000432
constraints,1.9e-05
foldmap_annots,2e-05
state,2.99999999998e-06
smap,3.00000000009e-06
infer,0.000506
constraints,2.49999999997e-05
foldmap_annots,2.1e-05
state,5.99999999995e-06
smap,6.00000000017e-06
infer,0.000607
constraints,3.00000000004e-05
foldmap_annots,2.19999999995e-05
state,0.000767000000003
smap,0.000214999999999
infer,0.030629
constraints,0.002431
foldmap_annots,0.002392
state,2.99999999998e-06
smap,3.99999999967e-06
infer,0.000684
constraints,2.69999999993e-05
foldmap_annots,2.70000000002e-05
state,0.000476999999999
smap,8.30000000007e-05
infer,0.064331
constraints,0.001817
foldmap_annots,0.001616
smap,2.99999999998e-06
infer,0.000464
constraints,1.4e-05
foldmap_annots,1.49999999997e-05
state,0.000492999999997
smap,0.000109
infer,0.026218
constraints,0.002205
foldmap_annots,0.001874
state,2.99999999953e-06
smap,4.00000000034e-06
infer,0.000703
constraints,3.70000000005e-05
foldmap_annots,3.39999999996e-05
state,0.001527
smap,0.000351000000002
infer,0.082723
constraints,0.00675
foldmap_annots,0.005226
state,2.99999999998e-06
smap,2.00000000006e-06
infer,0.000624
constraints,2.29999999994e-05
foldmap_annots,2.49999999997e-05
state,0.000871000000002
smap,0.000151000000002
infer,0.047879
constraints,0.003315
foldmap_annots,0.002874
smap,1.00000000014e-06
infer,0.000441
constraints,1.89999999991e-05
foldmap_annots,1.60000000005e-05
state,0.000461
smap,0.000104
infer,0.024121
constraints,0.002109
foldmap_annots,0.001781
state,3.00000000042e-06
smap,4.00000000056e-06
infer,0.000705
constraints,3.89999999997e-05
foldmap_annots,2.59999999979e-05
state,0.00114599999999
smap,0.000300000000003
infer,0.089736
constraints,0.00548599999998
foldmap_annots,0.004291
smap,2.00000000028e-06
infer,0.000339
constraints,7.00000000009e-06
foldmap_annots,7.99999999934e-06
state,2.70000000007e-05
smap,4.00000000012e-06
infer,0.001948
constraints,0.000144000000003
foldmap_annots,0.000115999999999
state,9.99999999696e-07
smap,1.99999999984e-06
infer,0.000503
constraints,2.00000000001e-05
foldmap_annots,1.90000000009e-05
state,0.000275000000007
smap,3.69999999981e-05
infer,0.011678
constraints,0.001071
foldmap_annots,0.000889000000002
state,3.99999999967e-06
smap,2.00000000028e-06
infer,0.000706
constraints,3.79999999982e-05
foldmap_annots,3.39999999985e-05
state,0.002352
smap,0.000272999999994
infer,0.110394
constraints,0.008547
foldmap_annots,0.00771600000002
infer,0.000451
constraints,1.60000000005e-05
foldmap_annots,1.50000000008e-05
state,0.001272
smap,0.000193999999994
infer,0.196662
constraints,0.00561699999999
foldmap_annots,0.004879
state,3.99999999967e-06
smap,5.99999999906e-06
infer,0.000738
constraints,4.29999999998e-05
foldmap_annots,3.20000000018e-05
state,0.00383999999998
smap,0.000775000000003
infer,0.303672
constraints,0.014611
foldmap_annots,0.012832
state,4.00000000056e-06
smap,1.9999999985e-06
infer,0.000921999999999
constraints,4.49999999965e-05
foldmap_annots,3.6000000005e-05
state,0.002232
smap,0.000313000000008
infer,0.138615
constraints,0.00832900000002
foldmap_annots,0.00773200000001
infer,0.000413
constraints,1.60000000013e-05
foldmap_annots,1.30000000009e-05
state,0.001101
smap,0.000179000000004
infer,0.066406
constraints,0.00484699999999
foldmap_annots,0.004244
state,4.99999999981e-06
smap,3.00000000042e-06
infer,0.000758
constraints,4.69999999995e-05
foldmap_annots,3.10000000017e-05
state,0.00342100000001
smap,0.000675000000012
infer,0.192799
constraints,0.013391
foldmap_annots,0.011264
state,3.99999999878e-06
smap,2.00000000028e-06
infer,0.000679000000001
constraints,3.50000000022e-05
foldmap_annots,3.39999999994e-05
state,0.00219300000002
smap,0.000290000000011
infer,0.229863
constraints,0.00809399999999
foldmap_annots,0.00762299999998
infer,0.00046
constraints,2.20000000013e-05
foldmap_annots,1.39999999966e-05
state,0.00117199999997
smap,0.000168999999987
infer,0.096108
constraints,0.00488299999995
foldmap_annots,0.00421800000003
state,4.99999999981e-06
smap,2.99999999953e-06
infer,0.000745999999999
constraints,5.40000000147e-05
foldmap_annots,3.19999999974e-05
state,0.00355700000006
smap,0.000678999999982
infer,0.321105
constraints,0.014148
foldmap_annots,0.012191
state,3.99999999701e-06
smap,5.00000000336e-06
infer,0.000541
constraints,2.50000000008e-05
foldmap_annots,2.19999999977e-05
state,0.00223200000003
smap,0.000647000000008
infer,0.119028
constraints,0.00912700000009
foldmap_annots,0.00824800000011
state,2.99999999953e-06
smap,1.10000000006e-05
infer,0.000691999999999
constraints,3.09999999963e-05
foldmap_annots,5.20000000019e-05
state,0.00257699999999
smap,0.000636000000004
infer,0.17427
constraints,0.011347
foldmap_annots,0.0099970000001
infer,0.000264999999999
constraints,3.00000000131e-06
foldmap_annots,4.99999999981e-06
state,2.99999999775e-06
smap,2.99999999953e-06
infer,0.000308
constraints,5.99999999729e-06
foldmap_annots,1.20000000017e-05
smap,1.00000000103e-06
infer,0.000351
constraints,2.99999999775e-06
foldmap_annots,5.99999999906e-06
state,8.29999999965e-05
smap,1.30000000045e-05
infer,0.003603
constraints,0.000267000000024
foldmap_annots,0.000275999999987
state,4.00000000234e-06
smap,4.00000000056e-06
infer,0.000449
constraints,1.60000000005e-05
foldmap_annots,1.90000000018e-05
state,0.000196999999989
smap,4.09999999942e-05
infer,0.006644
constraints,0.000540000000017
foldmap_annots,0.000495999999979
state,2.99999999953e-06
smap,4.00000000411e-06
infer,0.000508999999997
constraints,2.10000000145e-05
foldmap_annots,1.90000000053e-05
state,1.00000000032e-05
smap,1.09999999971e-05
infer,0.001277
constraints,7.09999999984e-05
foldmap_annots,8.30000000036e-05
state,9.99999997475e-07
smap,1.9999999985e-06
infer,0.000557999999998
constraints,1.19999999981e-05
foldmap_annots,1.49999999977e-05
state,1.10000000113e-05
smap,1.29999999956e-05
infer,0.003529
constraints,0.000209999999974
foldmap_annots,0.000170000000022
state,1.00000000103e-06
smap,1.00000000103e-06
infer,0.000425
constraints,1.5000000003e-05
foldmap_annots,1.79999999972e-05
state,1.30000000027e-05
smap,1.70000000086e-05
infer,0.012551
constraints,0.000252000000026
foldmap_annots,0.000185999999996
state,5.00000000159e-06
smap,3.00000000131e-06
infer,0.000544
constraints,2.70000000082e-05
foldmap_annots,2.1999999996e-05
state,0.000151999999989
smap,2.00000000046e-05
infer,0.006189
constraints,0.000531999999989
foldmap_annots,0.000442999999985
state,3.99999999878e-06
smap,4.00000000056e-06
infer,0.000753000000001
constraints,3.50000000022e-05
foldmap_annots,3.39999999994e-05
state,0.000595000000009
smap,9.00000000126e-05
infer,0.028698
constraints,0.00247200000001
foldmap_annots,0.002292
state,2.99999999953e-06
smap,4.99999999981e-06
infer,0.000525
constraints,2.09999999949e-05
foldmap_annots,2.09999999967e-05
state,0.00016700000001
smap,2.80000000021e-05
infer,0.006391
constraints,0.000492000000012
foldmap_annots,0.000480000000014
state,4.00000000234e-06
smap,3.99999999701e-06
infer,0.000557000000001
constraints,2.40000000069e-05
foldmap_annots,2.49999999991e-05
state,0.000212000000005
smap,3.50000000058e-05
infer,0.009156
constraints,0.000780999999998
foldmap_annots,0.000659999999963
state,4.99999999803e-06
smap,3.99999999701e-06
infer,0.000707
constraints,3.70000000043e-05
foldmap_annots,3.1000000007e-05
state,0.00257599999993
smap,0.000296000000024
infer,0.254139
constraints,0.00898099999987
foldmap_annots,0.00852199999997
state,4.00000000234e-06
smap,3.99999999878e-06
infer,0.000536
constraints,1.90000000035e-05
foldmap_annots,2.10000000038e-05
state,0.000226000000024
smap,4.70000000004e-05
infer,0.009381
constraints,0.000768999999993
foldmap_annots,0.000716999999991
state,4.99999999803e-06
smap,7.00000000187e-06
infer,0.019734
constraints,2.60000000036e-05
foldmap_annots,4.09999999924e-05
state,3.00000000131e-06
smap,8.00000000112e-06
infer,0.000518000000001
constraints,1.89999999982e-05
foldmap_annots,2.99999999971e-05
state,6.99999999654e-06
smap,7.00000000009e-06
infer,0.000872000000001
constraints,5.60000000114e-05
foldmap_annots,5.00000000017e-05
state,6.59999999968e-05
smap,9.40000000025e-05
infer,0.009198
constraints,0.000721000000029
foldmap_annots,0.000729999999995
state,0.
smap,2.00000000206e-06
infer,0.000556
constraints,3.49999999933e-05
foldmap_annots,2.49999999973e-05
state,2.00000000028e-06
smap,3.99999999878e-06
infer,0.000889000000001
constraints,5.80000000046e-05
foldmap_annots,6.20000000033e-05
state,1.9999999985e-06
smap,5.99999999906e-06
infer,0.000441
constraints,1.70000000033e-05
foldmap_annots,1.80000000043e-05
state,3.99999999878e-06
smap,1.10000000006e-05
infer,0.000621000000001
constraints,3.50000000005e-05
foldmap_annots,4.10000000013e-05
state,3.99999999878e-06
smap,3.99999999878e-06
infer,0.000608000000001
constraints,2.69999999958e-05
foldmap_annots,2.69999999993e-05
state,0.000354999999987
smap,7.59999999982e-05
infer,0.017285
constraints,0.00151499999995
foldmap_annots,0.001363
state,1.00000000103e-06
smap,2.99999999953e-06
infer,0.000434
constraints,1.39999999984e-05
foldmap_annots,1.70000000033e-05
state,0.000214999999992
smap,5.99999999942e-05
infer,0.014372
constraints,0.00124900000005
foldmap_annots,0.001046
state,1.49999999959e-05
smap,8.00000000289e-06
infer,0.00088
constraints,4.49999999983e-05
foldmap_annots,5.00000000017e-05
state,0.00102000000002
smap,0.000355999999998
infer,0.032982
constraints,0.00319899999993
foldmap_annots,0.00226900000004
state,1.30000000009e-05
smap,8.99999999682e-06
infer,0.000802999999999
constraints,4.20000000005e-05
foldmap_annots,5.3000000003e-05
state,0.000814000000009
smap,0.000162999999986
infer,0.166387
constraints,0.00239700000004
foldmap_annots,0.002007
state,1.19999999981e-05
smap,8.00000000467e-06
infer,0.000810000000001
constraints,4.89999999918e-05
foldmap_annots,5.09999999974e-05
state,0.00157800000001
smap,0.000371999999997
infer,0.041445
constraints,0.00407799999997
foldmap_annots,0.00334099999998
state,2.99999999953e-06
smap,3.99999999701e-06
infer,0.000697000000001
constraints,3.20000000027e-05
foldmap_annots,3.40000000101e-05
state,0.000614000000002
smap,0.000137000000016
infer,0.03188
constraints,0.00249699999998
foldmap_annots,0.00222799999997
state,2.99999999775e-06
smap,3.00000000131e-06
infer,0.000696
constraints,3.0999999991e-05
foldmap_annots,3.90000000028e-05
state,0.000611000000013
smap,0.000126000000009
infer,0.030876
constraints,0.00247400000002
foldmap_annots,0.00221299999997
state,1.00000000103e-06
smap,3.99999999878e-06
infer,0.000557000000001
constraints,2.19999999977e-05
foldmap_annots,2.50000000026e-05
state,0.000382000000005
smap,0.000117000000003
infer,0.033821
constraints,0.00201099999995
foldmap_annots,0.00175799999997
state,9.99999999252e-07
smap,4.00000000056e-06
infer,0.0006
constraints,1.7999999999e-05
foldmap_annots,2.49999999991e-05
state,0.000364000000014
smap,0.000123999999996
infer,0.036182
constraints,0.00197400000004
foldmap_annots,0.00177799999999
state,6.99999999831e-06
smap,1.0000000005e-05
infer,0.000824
constraints,3.5000000004e-05
foldmap_annots,4.59999999922e-05
state,0.000623999999998
smap,0.000172999999995
infer,0.031817
constraints,0.00266299999998
foldmap_annots,0.00223000000003
state,4.99999999803e-06
smap,1.29999999956e-05
infer,0.000867
constraints,3.9000000001e-05
foldmap_annots,5.10000000027e-05
state,0.000633999999987
smap,0.000265000000001
infer,0.176297
constraints,0.00309299999985
foldmap_annots,0.00275600000008
state,1.00000000103e-06
smap,2.00000000028e-06
infer,0.000367000000001
constraints,4.00000000056e-06
foldmap_annots,7.99999999757e-06
state,6.00000000084e-06
smap,5.00000000336e-06
infer,0.000786999999999
constraints,2.79999999897e-05
foldmap_annots,3.49999999987e-05
state,4.60000000064e-05
smap,6.9000000007e-05
infer,0.007377
constraints,0.000581000000002
foldmap_annots,0.000494999999995
smap,4.00000000056e-06
infer,0.000278
foldmap_annots,1.00000000014e-05
smap,2.99999999775e-06
infer,0.000274000000001
foldmap_annots,1.10000000024e-05
state,9.99999999962e-06
smap,1.20000000035e-05
infer,0.000750999999999
constraints,4.90000000006e-05
foldmap_annots,4.60000000011e-05
state,2.99999999953e-06
smap,4.00000000056e-06
infer,0.000408
constraints,8.99999999504e-06
foldmap_annots,9.99999999785e-06
state,0.000457000000027
smap,0.000476999999982
infer,0.059019
constraints,0.00287000000002
foldmap_annots,0.00284700000002
state,4.99999999803e-06
smap,7.99999999934e-06
infer,0.000736
constraints,3.59999999962e-05
foldmap_annots,4.19999999988e-05
state,0.000215999999986
smap,0.000278999999969
infer,0.014772
constraints,0.00138799999997
foldmap_annots,0.00134400000004
state,3.00000000131e-06
smap,1.0000000005e-05
infer,0.000553
constraints,2.30000000041e-05
foldmap_annots,2.7999999995e-05
state,0.000193000000031
smap,0.000153999999993
infer,0.010872
constraints,0.000880999999977
foldmap_annots,0.000856999999986
state,9.99999999252e-07
smap,9.99999999962e-06
infer,0.000601
constraints,2.40000000016e-05
foldmap_annots,3.09999999963e-05
state,0.000115999999991
smap,0.000117999999988
infer,0.011961
constraints,0.000727999999983
foldmap_annots,0.000626000000016
state,1.9999999985e-06
smap,9.99999999252e-07
infer,0.000398000000001
constraints,1.40000000002e-05
foldmap_annots,1.39999999984e-05
state,1.00000000103e-06
smap,2.00000000028e-06
infer,0.000349
constraints,1.40000000002e-05
foldmap_annots,1.00000000032e-05
state,5.99999999906e-06
smap,2.99999999775e-06
infer,0.000496
constraints,2.30000000041e-05
foldmap_annots,2.00000000028e-05
state,0.000943999999963
smap,0.000170999999987
infer,0.029945
constraints,0.00282400000004
foldmap_annots,0.00237500000001
state,2.00000000028e-06
smap,9.99999999252e-07
infer,0.000377
constraints,1.29999999956e-05
foldmap_annots,1.30000000009e-05
state,0.000110000000015
smap,5.29999999941e-05
infer,0.0054
constraints,0.000519000000036
foldmap_annots,0.000451000000023


==> data/MSetList/stats3.csv <==
infer,0.000537
foldmap_annots,6.00000000001e-06
state,9.99999999973e-07
smap,1.00000000003e-06
infer,0.000376
constraints,4e-06
foldmap_annots,6.00000000001e-06
state,2.99999999998e-06
smap,1.00000000003e-06
infer,0.000402
constraints,4.00000000006e-06
foldmap_annots,1.3e-05
state,1.00000000001e-05
smap,9.99999999973e-07
infer,0.00063
constraints,1.8e-05
foldmap_annots,3.89999999999e-05
state,2.9e-05
smap,6.99999999998e-06
infer,0.001214
constraints,6.29999999999e-05
foldmap_annots,9.50000000001e-05
state,2.7e-05
smap,5.00000000003e-06
infer,0.001677
constraints,9.49999999998e-05
foldmap_annots,0.000106
state,4e-06
smap,2.00000000006e-06
infer,0.000463
constraints,1.3e-05
foldmap_annots,2.29999999999e-05
state,1.69999999999e-05
smap,2.99999999998e-06
infer,0.00149
constraints,7.30000000002e-05
foldmap_annots,0.000104
state,1.7e-05
smap,1.00000000003e-06
infer,0.001781
constraints,9.09999999995e-05
foldmap_annots,0.000119
state,2.00000000002e-05
smap,9.99999999973e-07
infer,0.001637
constraints,8.2e-05
foldmap_annots,0.000111
state,1.39999999998e-05
smap,1.00000000003e-06
infer,0.001548
constraints,8.20000000001e-05
foldmap_annots,0.000102
state,3.09999999998e-05
smap,3.00000000009e-06
infer,0.001399
constraints,6.59999999993e-05
foldmap_annots,0.000105999999999
state,3.30000000001e-05
smap,7.0000000002e-06
infer,0.001308
constraints,0.000113999999999
foldmap_annots,9.79999999996e-05
smap,1.99999999995e-06
infer,0.00062
constraints,2.70000000002e-05
foldmap_annots,3.40000000001e-05
state,1.20000000001e-05
smap,1.99999999995e-06
infer,0.001119
constraints,5.19999999997e-05
foldmap_annots,7.2e-05
state,1.79999999997e-05
smap,4e-06
infer,0.000882
constraints,4.10000000005e-05
foldmap_annots,6.79999999997e-05
state,2.00000000002e-05
smap,6.00000000006e-06
infer,0.000888
constraints,4.00000000003e-05
foldmap_annots,7.09999999999e-05
state,3.59999999997e-05
smap,7.00000000009e-06
infer,0.001966
constraints,0.00012
foldmap_annots,0.000121
state,9.99999999918e-07
smap,4.00000000012e-06
infer,0.000396
constraints,8.99999999993e-06
foldmap_annots,1.99999999997e-05
state,4e-06
smap,1.00000000003e-06
infer,0.000352
constraints,6.99999999976e-06
foldmap_annots,1.20000000001e-05
state,1.20000000001e-05
smap,2.00000000006e-06
infer,0.000688
constraints,2.70000000003e-05
foldmap_annots,3.89999999999e-05
state,1.40000000001e-05
smap,1.99999999995e-06
infer,0.001103
constraints,5.79999999999e-05
foldmap_annots,7.80000000002e-05
smap,2.00000000006e-06
infer,0.000295
foldmap_annots,5.99999999995e-06
state,3.89999999999e-05
smap,4e-06
infer,0.001452
constraints,8.20000000007e-05
foldmap_annots,0.000124
state,1.59999999999e-05
smap,3.0000000002e-06
infer,0.000732
constraints,3.10000000001e-05
foldmap_annots,4.59999999995e-05
state,1.09999999998e-05
smap,6.00000000006e-06
infer,0.00081
constraints,3.80000000006e-05
foldmap_annots,6.50000000002e-05
state,5.00000000003e-06
smap,4e-06
infer,0.000394
constraints,1.30000000003e-05
foldmap_annots,1.8e-05
state,2.99999999998e-06
smap,1.99999999995e-06
infer,0.000398
constraints,1.30000000003e-05
foldmap_annots,1.89999999998e-05
state,3.00000000009e-06
smap,4.00000000012e-06
infer,0.000518
constraints,2.09999999998e-05
foldmap_annots,2.6e-05
state,1.40000000001e-05
smap,1.2e-05
infer,0.049327
constraints,3.99999999999e-05
foldmap_annots,5.20000000003e-05
state,7.00000000009e-06
smap,5.99999999995e-06
infer,0.000681
constraints,2.40000000001e-05
foldmap_annots,3.2e-05
state,0.000255000000001
smap,7.50000000003e-05
infer,0.007097
constraints,0.000682
foldmap_annots,0.000603999999999
state,1.99999999995e-06
smap,1.99999999995e-06
infer,0.000506
constraints,1.70000000004e-05
foldmap_annots,1.50000000001e-05
state,0.000152
smap,0.00012
infer,0.007652
constraints,0.000672
foldmap_annots,0.000624999999999
state,4.00000000012e-06
smap,5.00000000003e-06
infer,0.000555
constraints,1.70000000002e-05
foldmap_annots,2.49999999999e-05
state,1.49999999999e-05
smap,1.30000000002e-05
infer,0.000743
constraints,4.19999999999e-05
foldmap_annots,6.49999999996e-05
state,3.99999999989e-06
smap,3.99999999989e-06
infer,0.000778
constraints,3.30000000001e-05
foldmap_annots,4.4e-05
state,1.60000000001e-05
smap,7.9999999999e-06
infer,0.001902
constraints,4.90000000002e-05
foldmap_annots,7.80000000004e-05
state,1.99999999995e-06
smap,1.99999999995e-06
infer,0.000597
constraints,1.8e-05
foldmap_annots,1.9e-05
state,3.00000000009e-06
smap,9.99999999918e-07
infer,0.000587
constraints,1.40000000002e-05
foldmap_annots,2.70000000002e-05
state,3.00000000009e-06
smap,2.99999999986e-06
infer,0.000582
constraints,2.69999999997e-05
foldmap_annots,2.70000000002e-05
state,5.99999999995e-06
smap,4.00000000012e-06
infer,0.000646
constraints,2.70000000002e-05
foldmap_annots,2.30000000001e-05
state,0.000799000000002
smap,0.000222999999999
infer,0.031394
constraints,0.002492
foldmap_annots,0.002451
state,1.99999999984e-06
smap,5.00000000048e-06
infer,0.000714
constraints,3.20000000009e-05
foldmap_annots,2.90000000001e-05
state,0.000524999999999
smap,8.30000000018e-05
infer,0.066225
constraints,0.00185300000001
foldmap_annots,0.001651
smap,2.99999999998e-06
infer,0.00052
constraints,1.59999999993e-05
foldmap_annots,1.69999999999e-05
state,0.000508999999997
smap,0.000119000000003
infer,0.026449
constraints,0.002188
foldmap_annots,0.001848
state,2.99999999998e-06
smap,6.00000000039e-06
infer,0.000739
constraints,4.1e-05
foldmap_annots,2.79999999993e-05
state,0.00153099999999
smap,0.000368999999999
infer,0.082929
constraints,0.00674
foldmap_annots,0.00515899999999
state,1.99999999984e-06
smap,3.99999999989e-06
infer,0.000659
constraints,2.59999999999e-05
foldmap_annots,2.2e-05
state,0.000893
smap,0.000142999999998
infer,0.047927
constraints,0.003366
foldmap_annots,0.00280900000001
smap,1.00000000014e-06
infer,0.000467
constraints,1.59999999996e-05
foldmap_annots,1.4999999999e-05
state,0.000451
smap,9.69999999985e-05
infer,0.024039
constraints,0.00213300000001
foldmap_annots,0.00179699999999
state,2.99999999998e-06
smap,3.99999999967e-06
infer,0.000737
constraints,4.70000000012e-05
foldmap_annots,3.10000000017e-05
state,0.00115200000001
smap,0.000322000000007
infer,0.090543
constraints,0.00558300000003
foldmap_annots,0.00421899999998
smap,1.00000000014e-06
infer,0.000376
constraints,6.9999999992e-06
foldmap_annots,9.99999999873e-06
state,3.10000000026e-05
smap,6.00000000084e-06
infer,0.002027
constraints,0.000143000000004
foldmap_annots,0.000116000000002
state,1.00000000014e-06
smap,2.00000000028e-06
infer,0.000532
constraints,1.99999999966e-05
foldmap_annots,1.90000000018e-05
state,0.000265999999992
smap,4.0000000002e-05
infer,0.011709
constraints,0.00104899999999
foldmap_annots,0.000909000000004
state,4.00000000012e-06
smap,3.00000000042e-06
infer,0.000755
constraints,4.19999999997e-05
foldmap_annots,3.00000000002e-05
state,0.002329
smap,0.000342999999995
infer,0.111534
constraints,0.00855599999998
foldmap_annots,0.00777100000003
infer,0.000489
constraints,1.7999999999e-05
foldmap_annots,1.40000000002e-05
state,0.001292
smap,0.000187
infer,0.196741
constraints,0.00549500000001
foldmap_annots,0.004848
state,3.99999999967e-06
smap,2.00000000028e-06
infer,0.000761
constraints,4.10000000004e-05
foldmap_annots,3.20000000009e-05
state,0.00389799999997
smap,0.000766999999993
infer,0.305486
constraints,0.014805
foldmap_annots,0.012893
state,3.00000000042e-06
smap,2.00000000028e-06
infer,0.000745
constraints,3.89999999966e-05
foldmap_annots,3.39999999994e-05
state,0.00221699999998
smap,0.000305000000012
infer,0.135107
constraints,0.00831800000001
foldmap_annots,0.00746600000001
infer,0.000603
constraints,1.9e-05
foldmap_annots,2.10000000012e-05
state,0.00114700000001
smap,0.00018399999999
infer,0.067847
constraints,0.00483900000002
foldmap_annots,0.004208
state,4.99999999981e-06
smap,3.00000000042e-06
infer,0.00081
constraints,5.40000000004e-05
foldmap_annots,3.40000000012e-05
state,0.00335599999997
smap,0.000673999999998
infer,0.189213
constraints,0.013235
foldmap_annots,0.010961
state,3.00000000042e-06
smap,4.00000000056e-06
infer,0.000715
constraints,3.79999999982e-05
foldmap_annots,2.6000000001e-05
state,0.002204
smap,0.000312999999997
infer,0.229525
constraints,0.00816500000001
foldmap_annots,0.00753800000002
infer,0.000511
constraints,1.7999999999e-05
foldmap_annots,1.29999999983e-05
state,0.00115700000001
smap,0.000179999999999
infer,0.093984
constraints,0.00485699999997
foldmap_annots,0.00427500000001
state,7.00000000187e-06
smap,4.00000000234e-06
infer,0.000817999999999
constraints,4.70000000004e-05
foldmap_annots,3.19999999956e-05
state,0.00368800000005
smap,0.000757000000025
infer,0.326038
constraints,0.0143740000001
foldmap_annots,0.0123669999999
state,4.00000000056e-06
smap,4.99999999981e-06
infer,0.000589
constraints,3.19999999903e-05
foldmap_annots,2.50000000026e-05
state,0.00225699999999
smap,0.000660999999962
infer,0.119667
constraints,0.00908500000005
foldmap_annots,0.00814999999998
state,3.99999999878e-06
smap,8.00000000112e-06
infer,0.000635000000001
constraints,3.20000000027e-05
foldmap_annots,2.69999999958e-05
state,0.00200299999999
smap,0.000540999999997
infer,0.153127
constraints,0.00979399999999
foldmap_annots,0.00891999999991
infer,0.000300000000001
constraints,2.99999999775e-06
foldmap_annots,4.00000000056e-06
state,2.99999999953e-06
smap,2.99999999953e-06
infer,0.000311
constraints,6.00000000439e-06
foldmap_annots,1.30000000027e-05
smap,9.99999999252e-07
infer,0.000374000000001
constraints,3.00000000131e-06
foldmap_annots,6.99999999831e-06
state,8.59999999943e-05
smap,1.4000000002e-05
infer,0.00361
constraints,0.000288000000003
foldmap_annots,0.000265999999987
state,3.00000000131e-06
smap,3.99999999701e-06
infer,0.000481000000001
constraints,1.40000000037e-05
foldmap_annots,1.90000000018e-05
state,0.000188999999997
smap,4.30000000033e-05
infer,0.006627
constraints,0.000545999999979
foldmap_annots,0.00050999999999
state,2.00000000028e-06
smap,2.99999999953e-06
infer,0.000539999999999
constraints,2.09999999967e-05
foldmap_annots,1.99999999992e-05
state,9.99999999785e-06
smap,1.09999999989e-05
infer,0.001298
constraints,7.79999999878e-05
foldmap_annots,7.6e-05
state,1.00000000103e-06
smap,2.99999999953e-06
infer,0.000524
constraints,1.40000000002e-05
foldmap_annots,1.29999999992e-05
state,1.19999999981e-05
smap,1.20000000017e-05
infer,0.002876
constraints,0.000211000000004
foldmap_annots,0.000163999999995
state,9.99999999252e-07
smap,1.9999999985e-06
infer,0.001116
constraints,1.59999999987e-05
foldmap_annots,1.70000000033e-05
state,1.29999999992e-05
smap,1.40000000002e-05
infer,0.011945
constraints,0.000211999999994
foldmap_annots,0.000178
state,5.00000000159e-06
smap,3.99999999878e-06
infer,0.000591999999999
constraints,2.90000000049e-05
foldmap_annots,2.60000000019e-05
state,0.000146000000008
smap,2.29999999952e-05
infer,0.006176
constraints,0.000537000000023
foldmap_annots,0.000426000000008
state,4.00000000234e-06
smap,4.00000000234e-06
infer,0.000757
constraints,3.50000000111e-05
foldmap_annots,3.29999999948e-05
state,0.000616999999982
smap,0.000101000000006
infer,0.028774
constraints,0.00254800000002
foldmap_annots,0.00222900000001
state,4.00000000056e-06
smap,5.00000000336e-06
infer,0.000577999999999
constraints,2.00000000028e-05
foldmap_annots,1.99999999992e-05
state,0.000151999999984
smap,2.90000000032e-05
infer,0.006386
constraints,0.000494999999987
foldmap_annots,0.000478000000005
state,4.99999999803e-06
smap,3.99999999878e-06
infer,0.000591999999999
constraints,2.20000000031e-05
foldmap_annots,2.40000000069e-05
state,0.000225999999996
smap,3.60000000068e-05
infer,0.009223
constraints,0.000780999999998
foldmap_annots,0.000669000000004
state,4.99999999981e-06
smap,2.99999999953e-06
infer,0.000730000000001
constraints,3.99999999932e-05
foldmap_annots,3.50000000022e-05
state,0.00260599999993
smap,0.000315000000011
infer,0.254249
constraints,0.00888499999986
foldmap_annots,0.00851399999995
state,3.00000000308e-06
smap,3.99999999878e-06
infer,0.000564000000001
constraints,2.0000000001e-05
foldmap_annots,1.99999999992e-05
state,0.000211999999998
smap,5.29999999959e-05
infer,0.009355
constraints,0.000733000000029
foldmap_annots,0.000715000000024
state,5.99999999906e-06
smap,7.99999999934e-06
infer,0.019768
constraints,2.89999999925e-05
foldmap_annots,4.0000000002e-05
state,2.99999999953e-06
smap,7.99999999934e-06
infer,0.000490999999998
constraints,1.7999999999e-05
foldmap_annots,3.19999999991e-05
state,5.99999999906e-06
smap,5.99999999729e-06
infer,0.000869
constraints,4.90000000006e-05
foldmap_annots,5.00000000088e-05
state,6.50000000011e-05
smap,9.00000000001e-05
infer,0.009214
constraints,0.000713999999995
foldmap_annots,0.000720000000019
state,9.99999999252e-07
smap,2.99999999953e-06
infer,0.000584
constraints,3.60000000068e-05
foldmap_annots,2.50000000026e-05
state,2.00000000028e-06
smap,5.00000000159e-06
infer,0.000872000000001
constraints,6.40000000036e-05
foldmap_annots,6.50000000046e-05
state,2.99999999953e-06
smap,4.00000000411e-06
infer,0.00047
constraints,2.00000000028e-05
foldmap_annots,2.19999999942e-05
state,3.99999999878e-06
smap,1.09999999989e-05
infer,0.000627000000001
constraints,3.10000000088e-05
foldmap_annots,4.19999999988e-05
state,4.99999999981e-06
smap,2.00000000028e-06
infer,0.00066
constraints,3.20000000062e-05
foldmap_annots,2.89999999943e-05
state,0.000362999999995
smap,8.09999999944e-05
infer,0.017339
constraints,0.00149700000006
foldmap_annots,0.001328
state,9.99999999252e-07
smap,1.9999999985e-06
infer,0.00047
constraints,1.4000000002e-05
foldmap_annots,1.59999999987e-05
state,0.000209999999994
smap,6.50000000082e-05
infer,0.01437
constraints,0.00120600000001
foldmap_annots,0.00104
state,1.29999999974e-05
smap,9.99999999962e-06
infer,0.000919
constraints,5.10000000009e-05
foldmap_annots,4.79999999978e-05
state,0.00101499999998
smap,0.000348000000049
infer,0.03302
constraints,0.00320299999996
foldmap_annots,0.00223299999994
state,1.29999999992e-05
smap,9.00000000037e-06
infer,0.000868000000001
constraints,4.50000000072e-05
foldmap_annots,4.80000000014e-05
state,0.000796999999988
smap,0.000161999999959
infer,0.164928
constraints,0.00241300000005
foldmap_annots,0.00200100000002
state,1.29999999974e-05
smap,8.99999999504e-06
infer,0.000840999999999
constraints,4.49999999965e-05
foldmap_annots,5.00000000034e-05
state,0.00156699999995
smap,0.000384
infer,0.041751
constraints,0.00418200000007
foldmap_annots,0.00333800000007
state,3.00000000131e-06
smap,4.00000000234e-06
infer,0.000737999999998
constraints,3.70000000007e-05
foldmap_annots,3.39999999994e-05
state,0.000613000000001
smap,0.000131999999992
infer,0.031929
constraints,0.00245900000007
foldmap_annots,0.00230100000001
state,3.99999999878e-06
smap,5.99999999729e-06
infer,0.000759
constraints,4.20000000059e-05
foldmap_annots,3.20000000027e-05
state,0.000632000000024
smap,0.000133
infer,0.030732
constraints,0.00251700000002
foldmap_annots,0.00218999999995
state,2.00000000028e-06
smap,4.00000000056e-06
infer,0.000574
constraints,2.29999999988e-05
foldmap_annots,2.49999999991e-05
state,0.000399999999981
smap,0.000116000000002
infer,0.034036
constraints,0.00198599999994
foldmap_annots,0.00176100000001
state,1.00000000103e-06
smap,4.00000000056e-06
infer,0.00057
constraints,2.00000000046e-05
foldmap_annots,2.40000000034e-05
state,0.000381000000013
smap,0.000125000000008
infer,0.036055
constraints,0.001952
foldmap_annots,0.001748
state,5.99999999906e-06
smap,1.00000000032e-05
infer,0.000887000000001
constraints,3.30000000037e-05
foldmap_annots,4.59999999904e-05
state,0.000634999999999
smap,0.000175000000004
infer,0.031513
constraints,0.00264400000001
foldmap_annots,0.002182
state,5.00000000336e-06
smap,1.09999999989e-05
infer,0.000895999999999
constraints,4.10000000066e-05
foldmap_annots,5.49999999997e-05
state,0.000637000000001
smap,0.000280000000005
infer,0.176257
constraints,0.00302599999996
foldmap_annots,0.00272300000002
state,1.00000000103e-06
smap,2.00000000028e-06
infer,0.000337999999999
constraints,4.99999999803e-06
foldmap_annots,6.99999999831e-06
state,5.00000000336e-06
smap,4.99999999981e-06
infer,0.000806000000001
constraints,3.90000000063e-05
foldmap_annots,3.40000000065e-05
state,4.79999999925e-05
smap,6.80000000077e-05
infer,0.007399
constraints,0.000560000000016
foldmap_annots,0.000481999999984
smap,4.00000000056e-06
infer,0.000312999999998
foldmap_annots,1.09999999989e-05
smap,2.99999999953e-06
infer,0.000252000000001
foldmap_annots,1.10000000006e-05
state,1.00000000014e-05
smap,9.99999999785e-06
infer,0.00079
constraints,4.70000000004e-05
foldmap_annots,4.59999999993e-05
state,2.00000000206e-06
smap,3.00000000131e-06
infer,0.000466000000001
constraints,6.99999999831e-06
foldmap_annots,1.40000000002e-05
state,0.000461999999999
smap,0.000457999999972
infer,0.05846
constraints,0.0027669999999
foldmap_annots,0.00264999999999
state,1.59999999987e-05
smap,2.30000000041e-05
infer,0.001902
constraints,7.99999999952e-05
foldmap_annots,9.79999999924e-05
state,0.000276000000021
smap,0.000361000000007
infer,0.019523
constraints,0.00182399999999
foldmap_annots,0.00170199999998
state,2.99999999953e-06
smap,9.00000000037e-06
infer,0.000631000000002
constraints,2.50000000097e-05
foldmap_annots,6.00000000031e-05
state,0.000188999999999
smap,0.000150000000009
infer,0.010831
constraints,0.000852999999912
foldmap_annots,0.000855999999999
state,1.00000000103e-06
smap,5.99999999906e-06
infer,0.000663999999999
constraints,2.69999999976e-05
foldmap_annots,3.4000000003e-05
state,0.000104000000009
smap,0.000133999999989
infer,0.011911
constraints,0.000728999999998
foldmap_annots,0.000599000000014
state,9.99999999252e-07
smap,1.00000000103e-06
infer,0.000378999999999
constraints,1.49999999941e-05
foldmap_annots,1.30000000009e-05
state,9.99999999252e-07
smap,1.00000000103e-06
infer,0.000351999999999
constraints,1.49999999994e-05
foldmap_annots,1.20000000017e-05
state,6.00000000084e-06
smap,4.00000000056e-06
infer,0.000556
constraints,2.39999999962e-05
foldmap_annots,2.09999999985e-05
state,0.000929000000033
smap,0.000135000000007
infer,0.030035
constraints,0.00276900000001
foldmap_annots,0.00238300000001
state,1.00000000103e-06
smap,2.00000000028e-06
infer,0.000419000000001
constraints,1.39999999984e-05
foldmap_annots,9.99999999962e-06
state,0.000107999999999
smap,5.50000000104e-05
infer,0.005374
constraints,0.000514999999984
foldmap_annots,0.000445999999984


==> data/MSetList/stats4.csv <==
infer,0.000367
foldmap_annots,3.00000000003e-06
state,1.00000000003e-06
smap,1.00000000003e-06
infer,0.000297
constraints,3.00000000003e-06
foldmap_annots,4e-06
state,2.99999999998e-06
smap,1.00000000003e-06
infer,0.000339
constraints,4e-06
foldmap_annots,8.99999999993e-06
state,1.09999999999e-05
smap,2e-06
infer,0.000697
constraints,2.3e-05
foldmap_annots,4.6e-05
state,2.00000000001e-05
smap,4.99999999992e-06
infer,0.001023
constraints,5.10000000002e-05
foldmap_annots,7.29999999999e-05
state,2e-05
smap,3.00000000003e-06
infer,0.001349
constraints,7.69999999999e-05
foldmap_annots,8.79999999998e-05
state,2e-06
smap,1.00000000003e-06
infer,0.000375
constraints,6.00000000001e-06
foldmap_annots,1.9e-05
state,1.09999999999e-05
smap,3.00000000003e-06
infer,0.001162
constraints,6.09999999994e-05
foldmap_annots,8.20000000004e-05
state,1.29999999999e-05
smap,9.99999999918e-07
infer,0.001601
constraints,8.99999999999e-05
foldmap_annots,0.000114
state,2.1e-05
smap,1.00000000003e-06
infer,0.001583
constraints,7.4e-05
foldmap_annots,0.000111
state,1.2e-05
smap,1.00000000003e-06
infer,0.00155
constraints,7.70000000003e-05
foldmap_annots,0.000109
state,3.20000000003e-05
smap,2.99999999998e-06
infer,0.001326
constraints,7.10000000002e-05
foldmap_annots,0.000109
state,3.1e-05
smap,6.99999999998e-06
infer,0.001249
constraints,6.49999999998e-05
foldmap_annots,0.000102
smap,1.00000000003e-06
infer,0.00061
constraints,3.30000000003e-05
foldmap_annots,3.39999999998e-05
state,1.40000000001e-05
smap,1.99999999995e-06
infer,0.001108
constraints,5.4e-05
foldmap_annots,7.09999999995e-05
state,1.69999999998e-05
smap,2.99999999998e-06
infer,0.000895
constraints,4.40000000005e-05
foldmap_annots,6.69999999997e-05
state,1.89999999999e-05
smap,3.99999999978e-06
infer,0.000906
constraints,4.69999999995e-05
foldmap_annots,7.10000000004e-05
state,3.80000000001e-05
smap,5.99999999984e-06
infer,0.001926
constraints,0.000107999999999
foldmap_annots,0.000123999999999
state,1.00000000003e-06
smap,4.00000000023e-06
infer,0.000386
constraints,8.99999999959e-06
foldmap_annots,2.09999999997e-05
state,2.99999999998e-06
smap,1.00000000003e-06
infer,0.000352
constraints,7.9999999999e-06
foldmap_annots,1.09999999998e-05
state,1.00000000002e-05
smap,2.00000000006e-06
infer,0.000682
constraints,3.1e-05
foldmap_annots,4.20000000005e-05
state,2e-05
smap,1.99999999995e-06
infer,0.001082
constraints,5.59999999996e-05
foldmap_annots,7.79999999991e-05
smap,1.99999999995e-06
infer,0.000247
foldmap_annots,5.99999999995e-06
state,3.59999999993e-05
smap,5.99999999984e-06
infer,0.001425
constraints,8.30000000003e-05
foldmap_annots,0.000124000000001
state,1.69999999997e-05
smap,2.00000000006e-06
infer,0.000758
constraints,3.60000000001e-05
foldmap_annots,5.19999999993e-05
state,1.19999999998e-05
smap,6.00000000006e-06
infer,0.000826
constraints,4.00000000006e-05
foldmap_annots,6.59999999997e-05
state,4.99999999992e-06
smap,2.99999999998e-06
infer,0.000384
constraints,9.00000000004e-06
foldmap_annots,1.9e-05
state,3.00000000009e-06
smap,4e-06
infer,0.000398
constraints,1.30000000002e-05
foldmap_annots,1.6e-05
state,3.00000000009e-06
smap,3.99999999989e-06
infer,0.000483
constraints,1.89999999995e-05
foldmap_annots,2.30000000003e-05
state,1.20000000001e-05
smap,1.29999999997e-05
infer,0.04929
constraints,4.20000000001e-05
foldmap_annots,5.60000000003e-05
state,6.00000000006e-06
smap,5.00000000003e-06
infer,0.000581
constraints,2.7e-05
foldmap_annots,2.70000000002e-05
state,0.000247999999999
smap,6.99999999999e-05
infer,0.006958
constraints,0.000675999999998
foldmap_annots,0.000620000000002
state,3.00000000009e-06
smap,2.00000000006e-06
infer,0.000465
constraints,1.79999999997e-05
foldmap_annots,1.30000000002e-05
state,0.000155
smap,0.000114999999999
infer,0.007555
constraints,0.000677999999998
foldmap_annots,0.000626000000001
state,4.99999999992e-06
smap,5.00000000003e-06
infer,0.000448
constraints,1.49999999998e-05
foldmap_annots,1.80000000002e-05
state,1.00000000002e-05
smap,9.00000000004e-06
infer,0.000544
constraints,2.89999999999e-05
foldmap_annots,3.99999999999e-05
state,4e-06
smap,4.00000000012e-06
infer,0.000527
constraints,3.19999999998e-05
foldmap_annots,2.8e-05
state,4.99999999992e-06
smap,4.00000000012e-06
infer,0.000524
constraints,2.40000000001e-05
foldmap_annots,2.39999999997e-05
state,2.99999999998e-06
smap,1.00000000003e-06
infer,0.000407
constraints,1.4e-05
foldmap_annots,1.69999999999e-05
state,1.99999999995e-06
smap,2.00000000006e-06
infer,0.00043
constraints,1.80000000001e-05
foldmap_annots,2.20000000003e-05
state,4e-06
smap,2.99999999998e-06
infer,0.000473
constraints,2.60000000003e-05
foldmap_annots,2.39999999999e-05
state,5.00000000025e-06
smap,5.00000000003e-06
infer,0.00065
constraints,2.40000000007e-05
foldmap_annots,2.39999999998e-05
state,0.000781
smap,0.000219999999996
infer,0.031635
constraints,0.00248699999998
foldmap_annots,0.002542
state,2.00000000028e-06
smap,2.99999999998e-06
infer,0.000655
constraints,2.89999999994e-05
foldmap_annots,2.59999999994e-05
state,0.000534999999998
smap,0.000107
infer,0.066515
constraints,0.001879
foldmap_annots,0.001611
smap,9.99999999918e-07
infer,0.000462
constraints,1.70000000002e-05
foldmap_annots,1.70000000002e-05
state,0.000494000000002
smap,0.000112000000003
infer,0.026078
constraints,0.002186
foldmap_annots,0.00192700000001
state,3.99999999989e-06
smap,3.99999999967e-06
infer,0.000708
constraints,3.50000000009e-05
foldmap_annots,3.2e-05
state,0.00155000000001
smap,0.000350000000001
infer,0.083371
constraints,0.006762
foldmap_annots,0.005382
state,1.99999999984e-06
smap,2.99999999998e-06
infer,0.000644
constraints,2.80000000006e-05
foldmap_annots,2.40000000007e-05
state,0.000911
smap,0.000152000000001
infer,0.047727
constraints,0.003388
foldmap_annots,0.002776
smap,9.99999999696e-07
infer,0.000435
constraints,1.50000000003e-05
foldmap_annots,1.50000000017e-05
state,0.000456000000006
smap,0.000101999999999
infer,0.023591
constraints,0.00213900000001
foldmap_annots,0.001773
state,2.99999999998e-06
smap,4.99999999981e-06
infer,0.000736
constraints,3.40000000008e-05
foldmap_annots,2.89999999996e-05
state,0.001152
smap,0.000292000000006
infer,0.088874
constraints,0.00553100000001
foldmap_annots,0.00414699999998
smap,9.99999999696e-07
infer,0.000339
constraints,6.00000000039e-06
foldmap_annots,8.00000000067e-06
state,2.79999999981e-05
smap,3.99999999967e-06
infer,0.00196
constraints,0.000147000000002
foldmap_annots,0.000133
state,9.99999999696e-07
smap,2.00000000028e-06
infer,0.000497
constraints,1.90000000018e-05
foldmap_annots,1.69999999993e-05
state,0.000268
smap,3.60000000006e-05
infer,0.011548
constraints,0.00099600000001
foldmap_annots,0.000902000000002
state,5.99999999995e-06
smap,2.99999999998e-06
infer,0.000741
constraints,6.50000000015e-05
foldmap_annots,3.19999999996e-05
state,0.00236299999999
smap,0.000284000000001
infer,0.109019
constraints,0.008448
foldmap_annots,0.00755600000001
infer,0.000457
constraints,1.80000000003e-05
foldmap_annots,1.70000000006e-05
state,0.001284
smap,0.000180999999999
infer,0.195729
constraints,0.00551
foldmap_annots,0.004858
state,4.99999999981e-06
smap,4.99999999803e-06
infer,0.000707999999999
constraints,4.70000000039e-05
foldmap_annots,2.7999999995e-05
state,0.00376299999997
smap,0.000773999999995
infer,0.314195
constraints,0.0145960000001
foldmap_annots,0.012869
state,9.00000000126e-06
smap,3.99999999967e-06
infer,0.001183
constraints,6.89999999937e-05
foldmap_annots,5.40000000004e-05
state,0.00353200000001
smap,0.00038300000001
infer,0.182017
constraints,0.0139710000001
foldmap_annots,0.010437
infer,0.000421
constraints,1.80000000016e-05
foldmap_annots,1.19999999999e-05
state,0.00115000000001
smap,0.000176000000002
infer,0.065973
constraints,0.00483700000002
foldmap_annots,0.00417500000003
state,6.00000000084e-06
smap,4.00000000056e-06
infer,0.000755
constraints,4.39999999973e-05
foldmap_annots,3.09999999981e-05
state,0.00335999999996
smap,0.000666999999993
infer,0.18722
constraints,0.013102
foldmap_annots,0.010899
state,4.00000000056e-06
smap,1.99999999939e-06
infer,0.000694
constraints,4.0000000002e-05
foldmap_annots,3.09999999999e-05
state,0.00219499999998
smap,0.000303999999999
infer,0.228567
constraints,0.00821099999999
foldmap_annots,0.00765199999998
infer,0.000503
constraints,2.00000000001e-05
foldmap_annots,1.60000000022e-05
state,0.00114199999998
smap,0.000176000000006
infer,0.093454
constraints,0.00496699999998
foldmap_annots,0.00430699999998
state,4.00000000056e-06
smap,4.99999999981e-06
infer,0.00075
constraints,4.69999999861e-05
foldmap_annots,3.20000000116e-05
state,0.00360200000001
smap,0.000717000000012
infer,0.319722
constraints,0.0141979999999
foldmap_annots,0.012118
state,4.99999999981e-06
smap,5.00000000159e-06
infer,0.000531000000001
constraints,2.9000000012e-05
foldmap_annots,2.69999999976e-05
state,0.00224999999999
smap,0.000647999999989
infer,0.118612
constraints,0.00912100000014
foldmap_annots,0.00819400000015
state,4.99999999981e-06
smap,7.00000000009e-06
infer,0.00081
constraints,3.29999999931e-05
foldmap_annots,3.5000000004e-05
state,0.00199
smap,0.000556999999981
infer,0.152132
constraints,0.00986400000008
foldmap_annots,0.00885499999998
infer,0.000288999999999
constraints,3.00000000131e-06
foldmap_annots,4.00000000056e-06
state,2.99999999953e-06
smap,2.99999999953e-06
infer,0.000309
constraints,6.99999999831e-06
foldmap_annots,1.19999999999e-05
smap,9.99999999252e-07
infer,0.000339
constraints,3.00000000308e-06
foldmap_annots,7.00000000187e-06
state,8.40000000064e-05
smap,1.39999999966e-05
infer,0.003581
constraints,0.000279000000013
foldmap_annots,0.000272000000013
state,3.00000000131e-06
smap,1.9999999985e-06
infer,0.000442
constraints,1.7000000005e-05
foldmap_annots,1.80000000007e-05
state,0.000189000000002
smap,3.89999999921e-05
infer,0.006546
constraints,0.000553000000012
foldmap_annots,0.000509000000001
state,2.00000000206e-06
smap,3.00000000131e-06
infer,0.000506
constraints,2.49999999919e-05
foldmap_annots,1.89999999982e-05
state,1.19999999981e-05
smap,1.10000000006e-05
infer,0.001269
constraints,7.59999999804e-05
foldmap_annots,8.19999999955e-05
state,1.00000000103e-06
smap,2.00000000206e-06
infer,0.000494
constraints,1.00000000032e-05
foldmap_annots,1.49999999977e-05
state,9.00000000037e-06
smap,9.99999999962e-06
infer,0.002854
constraints,0.000198999999993
foldmap_annots,0.000172000000008
state,9.99999999252e-07
smap,2.00000000028e-06
infer,0.001092
constraints,1.40000000002e-05
foldmap_annots,1.60000000005e-05
state,1.29999999992e-05
smap,1.29999999956e-05
infer,0.012351
constraints,0.00021500000002
foldmap_annots,0.000183
state,5.00000000336e-06
smap,3.99999999701e-06
infer,0.000546
constraints,2.70000000029e-05
foldmap_annots,2.50000000026e-05
state,0.000180000000006
smap,1.80000000025e-05
infer,0.006129
constraints,0.000535999999983
foldmap_annots,0.000446000000007
state,4.99999999803e-06
smap,3.99999999701e-06
infer,0.000748999999999
constraints,3.60000000015e-05
foldmap_annots,3.40000000065e-05
state,0.000619999999984
smap,9.50000000071e-05
infer,0.028486
constraints,0.00251900000002
foldmap_annots,0.00226900000002
state,3.00000000308e-06
smap,3.00000000131e-06
infer,0.000515
constraints,1.40000000091e-05
foldmap_annots,2.1999999996e-05
state,0.000157999999999
smap,2.89999999978e-05
infer,0.006346
constraints,0.000487999999979
foldmap_annots,0.000473000000023
state,5.99999999906e-06
smap,3.99999999701e-06
infer,0.000552000000001
constraints,2.2999999997e-05
foldmap_annots,2.20000000013e-05
state,0.000218
smap,3.60000000033e-05
infer,0.009042
constraints,0.000788999999996
foldmap_annots,0.000672000000009
state,5.99999999906e-06
smap,3.99999999701e-06
infer,0.000702
constraints,3.39999999941e-05
foldmap_annots,3.09999999946e-05
state,0.00259699999995
smap,0.00030700000001
infer,0.253427
constraints,0.00898899999996
foldmap_annots,0.00855199999995
state,2.99999999953e-06
smap,3.99999999878e-06
infer,0.000530000000001
constraints,2.09999999949e-05
foldmap_annots,2.19999999995e-05
state,0.000220000000015
smap,5.09999999849e-05
infer,0.009241
constraints,0.000739000000021
foldmap_annots,0.000690000000015
state,5.00000000159e-06
smap,1.19999999946e-05
infer,0.019675
constraints,3.09999999892e-05
foldmap_annots,3.4000000003e-05
state,3.00000000131e-06
smap,6.99999999654e-06
infer,0.000489999999999
constraints,1.7000000005e-05
foldmap_annots,2.90000000103e-05
state,7.00000000009e-06
smap,5.99999999729e-06
infer,0.000867999999999
constraints,5.40000000093e-05
foldmap_annots,4.90000000042e-05
state,7.00000000045e-05
smap,9.30000000139e-05
infer,0.00909
constraints,0.000722000000016
foldmap_annots,0.000726999999983
state,9.99999999252e-07
smap,2.99999999953e-06
infer,0.000552000000001
constraints,3.50000000022e-05
foldmap_annots,2.89999999961e-05
state,2.00000000206e-06
smap,6.00000000084e-06
infer,0.000891000000001
constraints,7.10000000019e-05
foldmap_annots,5.69999999982e-05
state,2.00000000028e-06
smap,6.00000000439e-06
infer,0.000434
constraints,1.6000000004e-05
foldmap_annots,1.99999999921e-05
state,5.00000000159e-06
smap,1.19999999981e-05
infer,0.000622
constraints,3.09999999963e-05
foldmap_annots,4.40000000008e-05
state,3.00000000308e-06
smap,4.00000000234e-06
infer,0.000595000000001
constraints,2.99999999989e-05
foldmap_annots,2.59999999983e-05
state,0.000354999999994
smap,7.89999999924e-05
infer,0.017091
constraints,0.00149000000002
foldmap_annots,0.00130499999996
state,9.99999999252e-07
smap,2.99999999953e-06
infer,0.000437
constraints,1.39999999931e-05
foldmap_annots,1.80000000007e-05
state,0.000213999999975
smap,6.59999999932e-05
infer,0.01421
constraints,0.00121999999999
foldmap_annots,0.00104800000003
state,1.19999999981e-05
smap,7.99999999757e-06
infer,0.000906000000001
constraints,5.50000000032e-05
foldmap_annots,4.80000000103e-05
state,0.00102399999996
smap,0.000332999999971
infer,0.033591
constraints,0.00318100000008
foldmap_annots,0.00231800000001
state,1.29999999956e-05
smap,1.09999999971e-05
infer,0.000817999999999
constraints,4.60000000047e-05
foldmap_annots,5.09999999974e-05
state,0.000812000000003
smap,0.000163000000002
infer,0.1643
constraints,0.00238300000002
foldmap_annots,0.00202699999994
state,1.30000000009e-05
smap,8.00000000112e-06
infer,0.000819
constraints,4.3999999999e-05
foldmap_annots,4.90000000042e-05
state,0.00156100000001
smap,0.000364999999995
infer,0.041069
constraints,0.00415000000007
foldmap_annots,0.00332800000002
state,2.99999999953e-06
smap,6.00000000084e-06
infer,0.000741000000001
constraints,3.19999999956e-05
foldmap_annots,3.29999999966e-05
state,0.00060800000001
smap,0.000136000000008
infer,0.031476
constraints,0.002505
foldmap_annots,0.00223699999997
state,3.00000000131e-06
smap,5.99999999906e-06
infer,0.000726
constraints,3.70000000025e-05
foldmap_annots,3.20000000027e-05
state,0.000622000000011
smap,0.000133000000016
infer,0.030395
constraints,0.00246199999997
foldmap_annots,0.00218199999999
state,2.00000000028e-06
smap,2.99999999953e-06
infer,0.000582
constraints,1.9e-05
foldmap_annots,2.40000000034e-05
state,0.00037
smap,0.000124000000005
infer,0.033392
constraints,0.00200200000003
foldmap_annots,0.00174700000006
state,2.00000000028e-06
smap,4.00000000056e-06
infer,0.000539999999999
constraints,1.99999999975e-05
foldmap_annots,2.40000000034e-05
state,0.000388999999984
smap,0.000121000000007
infer,0.035847
constraints,0.00199999999998
foldmap_annots,0.00175999999999
state,4.99999999981e-06
smap,8.99999999859e-06
infer,0.000861
constraints,3.79999999929e-05
foldmap_annots,4.89999999989e-05
state,0.000659000000033
smap,0.000165000000003
infer,0.031167
constraints,0.00264199999994
foldmap_annots,0.00223799999999
state,5.99999999906e-06
smap,1.20000000035e-05
infer,0.000899
constraints,4.50000000036e-05
foldmap_annots,5.39999999916e-05
state,0.000638000000025
smap,0.000270000000025
infer,0.175183
constraints,0.00303900000012
foldmap_annots,0.00273999999997
state,1.00000000103e-06
smap,2.00000000028e-06
infer,0.000346
constraints,4.99999999803e-06
foldmap_annots,7.00000000009e-06
state,5.99999999729e-06
smap,6.00000000439e-06
infer,0.000762
constraints,3.09999999981e-05
foldmap_annots,3.49999999987e-05
state,5.10000000098e-05
smap,6.40000000072e-05
infer,0.007371
constraints,0.000568000000015
foldmap_annots,0.000495000000001
smap,4.00000000056e-06
infer,0.000286000000001
foldmap_annots,1.09999999971e-05
smap,3.99999999701e-06
infer,0.000245999999999
foldmap_annots,1.00000000032e-05
state,1.00000000014e-05
smap,1.19999999981e-05
infer,0.000752
constraints,4.89999999918e-05
foldmap_annots,4.69999999968e-05
state,2.00000000028e-06
smap,3.99999999878e-06
infer,0.000399
constraints,9.00000000037e-06
foldmap_annots,1.00000000032e-05
state,0.000452000000003
smap,0.000448999999991
infer,0.057386
constraints,0.00281999999991
foldmap_annots,0.00264900000002
state,6.00000000084e-06
smap,1.00000000032e-05
infer,0.000730000000001
constraints,3.30000000037e-05
foldmap_annots,4.19999999934e-05
state,0.000215000000004
smap,0.00028399999999
infer,0.014712
constraints,0.00131499999999
foldmap_annots,0.00137100000002
state,2.99999999953e-06
smap,8.99999999682e-06
infer,0.000563
constraints,2.3999999998e-05
foldmap_annots,3.20000000045e-05
state,0.000196999999989
smap,0.000151000000015
infer,0.010752
constraints,0.000876999999971
foldmap_annots,0.000835999999998
state,2.00000000028e-06
smap,6.99999999831e-06
infer,0.000624
constraints,2.69999999958e-05
foldmap_annots,3.30000000037e-05
state,0.00011300000001
smap,0.000131000000003
infer,0.011779
constraints,0.000749999999996
foldmap_annots,0.000619999999987
state,1.9999999985e-06
smap,1.00000000103e-06
infer,0.000364999999999
constraints,1.59999999951e-05
foldmap_annots,1.39999999966e-05
state,9.99999999252e-07
smap,9.99999999252e-07
infer,0.000347
constraints,1.10000000024e-05
foldmap_annots,1.09999999989e-05
state,6.00000000084e-06
smap,3.00000000131e-06
infer,0.000485000000001
constraints,2.19999999977e-05
foldmap_annots,1.89999999982e-05
state,0.000934000000026
smap,0.000131999999995
infer,0.029494
constraints,0.00283600000001
foldmap_annots,0.00232899999997
state,2.00000000028e-06
smap,9.99999999252e-07
infer,0.000383000000001
constraints,1.29999999974e-05
foldmap_annots,9.99999999785e-06
state,0.000108000000004
smap,5.79999999957e-05
infer,0.005288
constraints,0.000516000000035
foldmap_annots,0.000441000000006


==> data/MSetList/stats5.csv <==
infer,0.000439
foldmap_annots,4.00000000006e-06
state,1.00000000003e-06
smap,4e-06
infer,0.000386
constraints,2.99999999998e-06
foldmap_annots,7.00000000003e-06
state,4e-06
smap,9.99999999973e-07
infer,0.000435
constraints,4.00000000006e-06
foldmap_annots,2.29999999999e-05
state,1.59999999999e-05
smap,9.99999999973e-07
infer,0.000777
constraints,3.00000000001e-05
foldmap_annots,4.90000000001e-05
state,3.7e-05
smap,8.99999999998e-06
infer,0.001436
constraints,9.2e-05
foldmap_annots,0.000107
state,3.79999999999e-05
smap,9.00000000004e-06
infer,0.002148
constraints,0.000161
foldmap_annots,0.000139
state,2.99999999998e-06
smap,2e-06
infer,0.000501
constraints,1.4e-05
foldmap_annots,2.59999999999e-05
state,1.10000000001e-05
smap,2e-06
infer,0.001148
constraints,5.60000000004e-05
foldmap_annots,7.6e-05
state,1.6e-05
smap,2e-06
infer,0.001644
constraints,8.89999999999e-05
foldmap_annots,0.000111
state,1.80000000001e-05
smap,9.99999999973e-07
infer,0.001592
constraints,8.8e-05
foldmap_annots,0.000115999999999
state,1.19999999997e-05
smap,1.00000000003e-06
infer,0.001548
constraints,7.99999999997e-05
foldmap_annots,0.000108000000001
state,3.8e-05
smap,6.00000000006e-06
infer,0.00162
constraints,7.40000000007e-05
foldmap_annots,0.000143999999999
state,6.4e-05
smap,1.00000000001e-05
infer,0.00252
constraints,0.000114000000001
foldmap_annots,0.000207
smap,1.99999999995e-06
infer,0.001013
constraints,4.00000000004e-05
foldmap_annots,4.89999999997e-05
state,1.50000000002e-05
smap,2.00000000006e-06
infer,0.001253
constraints,5.80000000003e-05
foldmap_annots,9.19999999999e-05
state,2.19999999999e-05
smap,5.00000000003e-06
infer,0.00104
constraints,4.79999999998e-05
foldmap_annots,8.29999999997e-05
state,2.19999999999e-05
smap,4.00000000012e-06
infer,0.001008
constraints,4.4e-05
foldmap_annots,0.000104
state,3.9e-05
smap,7.00000000009e-06
infer,0.002223
constraints,0.000131
foldmap_annots,0.00014
state,9.99999999918e-07
smap,4e-06
infer,0.000415
constraints,7.9999999999e-06
foldmap_annots,1.59999999998e-05
state,0.
smap,1.00000000003e-06
infer,0.000375
constraints,8.00000000012e-06
foldmap_annots,1.5e-05
state,1.09999999997e-05
smap,2.00000000006e-06
infer,0.000773
constraints,2.99999999996e-05
foldmap_annots,4.10000000001e-05
state,2.1e-05
smap,2.00000000006e-06
infer,0.001191
constraints,4.79999999999e-05
foldmap_annots,8.00000000001e-05
smap,3.00000000009e-06
infer,0.000267
foldmap_annots,6.99999999987e-06
state,4.29999999997e-05
smap,7.00000000009e-06
infer,0.001553
constraints,9.00000000004e-05
foldmap_annots,0.000124999999999
state,1.90000000001e-05
smap,3.99999999989e-06
infer,0.000726
constraints,2.89999999998e-05
foldmap_annots,5.10000000005e-05
state,1.20000000001e-05
smap,7.0000000002e-06
infer,0.000804
constraints,4.10000000003e-05
foldmap_annots,5.89999999993e-05
state,4e-06
smap,5.00000000003e-06
infer,0.000383
constraints,8.99999999993e-06
foldmap_annots,1.80000000002e-05
state,4.00000000012e-06
smap,4e-06
infer,0.000394
constraints,9.99999999995e-06
foldmap_annots,1.60000000002e-05
state,2.99999999998e-06
smap,4e-06
infer,0.000476
constraints,2.29999999999e-05
foldmap_annots,2e-05
state,1.5e-05
smap,1.10000000002e-05
infer,0.050408
constraints,4.19999999999e-05
foldmap_annots,6.09999999999e-05
state,6.00000000017e-06
smap,6.00000000062e-06
infer,0.000585
constraints,3e-05
foldmap_annots,2.59999999992e-05
state,0.000251
smap,7.99999999996e-05
infer,0.006934
constraints,0.000695999999999
foldmap_annots,0.000576000000001
state,2.99999999998e-06
smap,2.00000000006e-06
infer,0.000462
constraints,1.40000000006e-05
foldmap_annots,1.50000000005e-05
state,0.000156000000001
smap,0.000126999999999
infer,0.007616
constraints,0.000654000000001
foldmap_annots,0.000606000000002
state,4e-06
smap,4.99999999992e-06
infer,0.000445
constraints,1.10000000001e-05
foldmap_annots,1.8e-05
state,9.99999999984e-06
smap,8.99999999993e-06
infer,0.000537
constraints,3.00000000003e-05
foldmap_annots,4.20000000001e-05
state,4.99999999992e-06
smap,4e-06
infer,0.000534
constraints,2.39999999999e-05
foldmap_annots,2.6e-05
state,3.99999999989e-06
smap,2.99999999998e-06
infer,0.000524
constraints,2.49999999999e-05
foldmap_annots,2.7e-05
state,1.99999999995e-06
smap,2.00000000006e-06
infer,0.000409
constraints,1.19999999999e-05
foldmap_annots,1.6e-05
state,2.00000000006e-06
smap,2.00000000006e-06
infer,0.000435
constraints,1.4e-05
foldmap_annots,2.2e-05
state,3.00000000009e-06
smap,2.99999999998e-06
infer,0.00047
constraints,2.19999999999e-05
foldmap_annots,2.3e-05
state,4.00000000012e-06
smap,4.00000000034e-06
infer,0.000637
constraints,2.40000000002e-05
foldmap_annots,2.69999999998e-05
state,0.000768999999999
smap,0.000205000000001
infer,0.030528
constraints,0.00251699999999
foldmap_annots,0.002383
state,2.00000000006e-06
smap,3.0000000002e-06
infer,0.00067
constraints,2.70000000002e-05
foldmap_annots,3.00000000009e-05
state,0.000506000000002
smap,8.69999999982e-05
infer,0.063982
constraints,0.001827
foldmap_annots,0.001571
smap,2.00000000006e-06
infer,0.00047
constraints,1.59999999993e-05
foldmap_annots,1.70000000004e-05
state,0.000488000000001
smap,0.000113
infer,0.026013
constraints,0.00225799999999
foldmap_annots,0.001877
state,2.99999999975e-06
smap,2.99999999998e-06
infer,0.000719
constraints,3.80000000002e-05
foldmap_annots,2.99999999998e-05
state,0.00156200000001
smap,0.000360999999999
infer,0.083033
constraints,0.00687699999999
foldmap_annots,0.005165
state,1.99999999984e-06
smap,3.00000000042e-06
infer,0.000594
constraints,3.10000000006e-05
foldmap_annots,2.09999999987e-05
state,0.000918000000006
smap,0.000150999999999
infer,0.047963
constraints,0.003291
foldmap_annots,0.002825
smap,1.99999999984e-06
infer,0.000426
constraints,1.50000000003e-05
foldmap_annots,1.40000000006e-05
state,0.000508999999992
smap,0.000111
infer,0.024169
constraints,0.002153
foldmap_annots,0.001815
state,3.99999999967e-06
smap,4.00000000012e-06
infer,0.000709
constraints,4.3999999999e-05
foldmap_annots,3.19999999996e-05
state,0.00114499999999
smap,0.000304000000001
infer,0.090664
constraints,0.00549
foldmap_annots,0.00431000000001
smap,1.00000000014e-06
infer,0.000343
constraints,6.99999999965e-06
foldmap_annots,8.99999999993e-06
state,2.90000000001e-05
smap,4.99999999981e-06
infer,0.001989
constraints,0.000146000000004
foldmap_annots,0.000113999999999
state,2.00000000028e-06
smap,2.00000000028e-06
infer,0.000506
constraints,1.90000000004e-05
foldmap_annots,1.4999999999e-05
state,0.000280999999997
smap,3.6999999999e-05
infer,0.011612
constraints,0.00100000000001
foldmap_annots,0.000888999999997
state,2.99999999998e-06
smap,3.00000000042e-06
infer,0.0007
constraints,4.2000000001e-05
foldmap_annots,2.90000000001e-05
state,0.00236599999999
smap,0.000292999999994
infer,0.110518
constraints,0.00868400000001
foldmap_annots,0.00759199999998
infer,0.000445
constraints,1.69999999993e-05
foldmap_annots,1.49999999999e-05
state,0.001383
smap,0.000228999999996
infer,0.197064
constraints,0.00554900000001
foldmap_annots,0.00481
state,4.99999999981e-06
smap,1.99999999939e-06
infer,0.000747
constraints,4.69999999986e-05
foldmap_annots,3.40000000003e-05
state,0.00391000000002
smap,0.00078099999998
infer,0.307237
constraints,0.014607
foldmap_annots,0.012795
state,7.00000000009e-06
smap,3.00000000042e-06
infer,0.001041
constraints,5.09999999956e-05
foldmap_annots,3.79999999982e-05
state,0.00226000000001
smap,0.000302999999994
infer,0.134491
constraints,0.00818500000004
foldmap_annots,0.00760499999998
infer,0.000425999999999
constraints,2.20000000004e-05
foldmap_annots,1.39999999984e-05
state,0.001155
smap,0.000176999999992
infer,0.065884
constraints,0.00488100000002
foldmap_annots,0.00421600000004
state,3.99999999967e-06
smap,3.99999999967e-06
infer,0.000758
constraints,5.00000000008e-05
foldmap_annots,2.80000000012e-05
state,0.00332399999998
smap,0.000699000000006
infer,0.187391
constraints,0.013232
foldmap_annots,0.01091
state,3.00000000042e-06
smap,2.99999999953e-06
infer,0.000700999999999
constraints,4.20000000014e-05
foldmap_annots,2.89999999987e-05
state,0.00220399999999
smap,0.000297999999999
infer,0.228529
constraints,0.00823099999999
foldmap_annots,0.00756199999999
infer,0.000449000000001
constraints,1.99999999984e-05
foldmap_annots,1.50000000012e-05
state,0.001184
smap,0.000165999999999
infer,0.093273
constraints,0.00495200000002
foldmap_annots,0.00419300000001
state,4.00000000056e-06
smap,2.00000000028e-06
infer,0.000745
constraints,4.69999999968e-05
foldmap_annots,3.29999999948e-05
state,0.003633
smap,0.00071900000002
infer,0.320041
constraints,0.0142910000001
foldmap_annots,0.012165
state,2.99999999775e-06
smap,3.99999999701e-06
infer,0.000541
constraints,3.20000000027e-05
foldmap_annots,2.70000000011e-05
state,0.00225699999994
smap,0.000634
infer,0.118883
constraints,0.00909499999999
foldmap_annots,0.00818600000001
state,4.00000000234e-06
smap,6.00000000262e-06
infer,0.000851000000001
constraints,3.79999999964e-05
foldmap_annots,4.09999999995e-05
state,0.00203
smap,0.000553000000025
infer,0.153586
constraints,0.00991499999997
foldmap_annots,0.00886900000002
infer,0.000264999999999
constraints,3.00000000131e-06
foldmap_annots,2.99999999775e-06
state,3.00000000131e-06
smap,2.00000000028e-06
infer,0.000302999999999
constraints,6.00000000262e-06
foldmap_annots,1.29999999992e-05
smap,1.00000000103e-06
infer,0.000343000000001
constraints,3.99999999878e-06
foldmap_annots,5.99999999906e-06
state,8.49999999986e-05
smap,1.19999999999e-05
infer,0.003576
constraints,0.000279999999997
foldmap_annots,0.000273000000004
state,2.99999999953e-06
smap,4.00000000056e-06
infer,0.000451
constraints,1.60000000058e-05
foldmap_annots,1.60000000005e-05
state,0.000198999999993
smap,4.79999999996e-05
infer,0.006571
constraints,0.000537999999958
foldmap_annots,0.000524000000004
state,2.00000000028e-06
smap,3.00000000131e-06
infer,0.000533000000003
constraints,2.20000000066e-05
foldmap_annots,1.9e-05
state,1.10000000006e-05
smap,8.99999999682e-06
infer,0.001258
constraints,8.50000000039e-05
foldmap_annots,8.400000001e-05
state,9.99999999252e-07
smap,3.00000000131e-06
infer,0.000535000000001
constraints,1.09999999971e-05
foldmap_annots,1.39999999966e-05
state,1.09999999989e-05
smap,1.19999999999e-05
infer,0.003513
constraints,0.000204999999992
foldmap_annots,0.000166000000002
state,9.99999999252e-07
smap,2.99999999953e-06
infer,0.000423
constraints,1.20000000017e-05
foldmap_annots,1.30000000009e-05
state,1.10000000006e-05
smap,1.59999999987e-05
infer,0.012016
constraints,0.000226999999986
foldmap_annots,0.000174000000007
state,4.99999999803e-06
smap,3.99999999878e-06
infer,0.000548
constraints,2.50000000044e-05
foldmap_annots,2.59999999983e-05
state,0.00015099999999
smap,2.19999999995e-05
infer,0.006119
constraints,0.000537000000003
foldmap_annots,0.000439999999983
state,4.99999999981e-06
smap,4.99999999981e-06
infer,0.000766
constraints,4.10000000031e-05
foldmap_annots,3.39999999994e-05
state,0.000625999999986
smap,0.000102999999994
infer,0.028572
constraints,0.00250799999994
foldmap_annots,0.00226300000003
state,4.99999999981e-06
smap,5.00000000336e-06
infer,0.000513
constraints,2.09999999967e-05
foldmap_annots,1.79999999954e-05
state,0.000163000000009
smap,3.19999999974e-05
infer,0.006324
constraints,0.00049000000001
foldmap_annots,0.000469000000008
state,4.00000000056e-06
smap,4.00000000056e-06
infer,0.000552000000001
constraints,2.19999999977e-05
foldmap_annots,2.39999999962e-05
state,0.000229000000004
smap,3.89999999921e-05
infer,0.009288
constraints,0.000791999999993
foldmap_annots,0.000698000000028
state,5.00000000514e-06
smap,2.99999999953e-06
infer,0.000702999999998
constraints,3.89999999868e-05
foldmap_annots,3.39999999852e-05
state,0.00262299999998
smap,0.000323000000014
infer,0.252913
constraints,0.00887000000009
foldmap_annots,0.00848099999995
state,4.99999999981e-06
smap,4.00000000056e-06
infer,0.000529
constraints,1.59999999987e-05
foldmap_annots,2.09999999985e-05
state,0.000227999999996
smap,4.80000000032e-05
infer,0.009254
constraints,0.000748999999978
foldmap_annots,0.00070799999998
state,4.99999999981e-06
smap,8.99999999859e-06
infer,0.019651
constraints,3.00000000042e-05
foldmap_annots,4.0999999996e-05
state,3.99999999878e-06
smap,6.00000000439e-06
infer,0.000488000000001
constraints,1.79999999972e-05
foldmap_annots,3.09999999963e-05
state,6.99999999831e-06
smap,7.99999999757e-06
infer,0.000867999999999
constraints,4.7000000011e-05
foldmap_annots,4.4999999993e-05
state,6.50000000064e-05
smap,8.80000000159e-05
infer,0.009116
constraints,0.000741000000001
foldmap_annots,0.000747999999978
state,1.00000000103e-06
smap,4.00000000056e-06
infer,0.000556
constraints,3.60000000068e-05
foldmap_annots,2.59999999983e-05
state,1.9999999985e-06
smap,4.99999999803e-06
infer,0.000863000000001
constraints,6.80000000006e-05
foldmap_annots,6.19999999945e-05
state,1.9999999985e-06
smap,5.00000000159e-06
infer,0.000461
constraints,4.60000000011e-05
foldmap_annots,1.99999999975e-05
state,3.99999999878e-06
smap,1.10000000024e-05
infer,0.000619
constraints,3.09999999999e-05
foldmap_annots,4.29999999962e-05
state,4.99999999803e-06
smap,2.99999999953e-06
infer,0.000598
constraints,3.00000000042e-05
foldmap_annots,2.49999999973e-05
state,0.00038500000001
smap,8.10000000104e-05
infer,0.017121
constraints,0.00152200000005
foldmap_annots,0.001369
state,9.99999999252e-07
smap,2.00000000028e-06
infer,0.000445000000001
constraints,1.60000000022e-05
foldmap_annots,1.69999999979e-05
state,0.000214000000001
smap,6.49999999993e-05
infer,0.014175
constraints,0.00124600000001
foldmap_annots,0.00104599999999
state,1.30000000009e-05
smap,1.09999999971e-05
infer,0.000862999999999
constraints,5.40000000004e-05
foldmap_annots,4.70000000039e-05
state,0.00102200000002
smap,0.00036300000002
infer,0.032854
constraints,0.00320799999993
foldmap_annots,0.00227799999994
state,1.10000000042e-05
smap,1.20000000017e-05
infer,0.000838
constraints,4.79999999961e-05
foldmap_annots,4.29999999962e-05
state,0.000846000000022
smap,0.000484999999978
infer,0.164122
constraints,0.00240400000016
foldmap_annots,0.00205599999997
state,1.19999999981e-05
smap,6.99999999831e-06
infer,0.000814
constraints,4.49999999965e-05
foldmap_annots,5.0000000007e-05
state,0.00158900000005
smap,0.000358999999946
infer,0.041062
constraints,0.00415300000004
foldmap_annots,0.00332200000009
state,3.00000000308e-06
smap,5.99999999906e-06
infer,0.000736
constraints,3.60000000033e-05
foldmap_annots,3.69999999972e-05
state,0.000626000000027
smap,0.000128000000021
infer,0.031452
constraints,0.00246400000005
foldmap_annots,0.00217300000002
state,2.99999999953e-06
smap,6.00000000262e-06
infer,0.000719
constraints,3.39999999994e-05
foldmap_annots,3.39999999923e-05
state,0.000615000000023
smap,0.000132000000011
infer,0.030391
constraints,0.00250899999992
foldmap_annots,0.00218000000002
state,9.99999999252e-07
smap,4.00000000056e-06
infer,0.000558999999999
constraints,2.00000000046e-05
foldmap_annots,1.99999999975e-05
state,0.000384000000013
smap,0.000126999999987
infer,0.033413
constraints,0.001984
foldmap_annots,0.00173300000004
state,9.99999999252e-07
smap,4.00000000056e-06
infer,0.000535000000001
constraints,2.1000000002e-05
foldmap_annots,2.29999999917e-05
state,0.000389000000025
smap,0.000121999999987
infer,0.035941
constraints,0.00206600000004
foldmap_annots,0.00179799999995
state,6.99999999831e-06
smap,1.10000000024e-05
infer,0.000853000000001
constraints,3.99999999967e-05
foldmap_annots,4.29999999945e-05
state,0.000635000000006
smap,0.000166999999999
infer,0.031141
constraints,0.002615
foldmap_annots,0.00224299999999
state,5.00000000159e-06
smap,9.99999999962e-06
infer,0.0009
constraints,4.79999999978e-05
foldmap_annots,7.80000000073e-05
state,0.000666999999989
smap,0.000304000000021
infer,0.178091
constraints,0.00308900000004
foldmap_annots,0.00287199999998
state,1.00000000103e-06
smap,2.00000000028e-06
infer,0.000347999999999
constraints,4.00000000056e-06
foldmap_annots,6.99999999831e-06
state,5.99999999906e-06
smap,6.00000000262e-06
infer,0.00079
constraints,3.19999999867e-05
foldmap_annots,2.99999999953e-05
state,4.39999999937e-05
smap,6.59999999861e-05
infer,0.007358
constraints,0.000579999999953
foldmap_annots,0.000493000000002
smap,3.99999999878e-06
infer,0.00028
foldmap_annots,1.00000000014e-05
smap,4.00000000056e-06
infer,0.000252
foldmap_annots,9.99999999962e-06
state,8.99999999859e-06
smap,1.29999999992e-05
infer,0.000748
constraints,4.60000000011e-05
foldmap_annots,4.70000000004e-05
state,2.00000000028e-06
smap,2.99999999953e-06
infer,0.000394999999999
constraints,8.99999999326e-06
foldmap_annots,1.4000000002e-05
state,0.000438999999998
smap,0.000449999999995
infer,0.057397
constraints,0.00278099999999
foldmap_annots,0.00268899999999
state,7.00000000009e-06
smap,9.0000000057e-06
infer,0.000731
constraints,3.50000000005e-05
foldmap_annots,3.89999999975e-05
state,0.000215999999977
smap,0.000262999999993
infer,0.014567
constraints,0.00132900000002
foldmap_annots,0.00131300000001
state,3.00000000308e-06
smap,1.10000000024e-05
infer,0.000560999999999
constraints,2.20000000031e-05
foldmap_annots,2.7999999995e-05
state,0.000201000000011
smap,0.000145999999997
infer,0.010763
constraints,0.00084800000006
foldmap_annots,0.000880999999998
state,1.00000000103e-06
smap,7.00000000187e-06
infer,0.000593
constraints,2.20000000049e-05
foldmap_annots,3.39999999959e-05
state,0.000110000000006
smap,0.000126000000011
infer,0.011749
constraints,0.000710000000003
foldmap_annots,0.000635999999989
state,9.99999999252e-07
smap,2.00000000028e-06
infer,0.00037
constraints,1.40000000055e-05
foldmap_annots,1.29999999992e-05
state,9.99999999252e-07
smap,9.99999999252e-07
infer,0.000348000000001
constraints,1.40000000055e-05
foldmap_annots,1.49999999994e-05
state,6.00000000084e-06
smap,4.00000000056e-06
infer,0.000496
constraints,2.40000000051e-05
foldmap_annots,2.1000000002e-05
state,0.000924999999983
smap,0.000126000000002
infer,0.029619
constraints,0.00280400000003
foldmap_annots,0.00235800000002
state,9.99999999252e-07
smap,9.99999999252e-07
infer,0.000382
constraints,1.40000000037e-05
foldmap_annots,1.20000000035e-05
state,0.000108999999998
smap,6.20000000033e-05
infer,0.005357
constraints,0.00054300000002
foldmap_annots,0.000430000000009


==> data/MSetList_sized/reccheck1.csv <==
0.00044,15,14,
0.00043,15,14,
0.000642,18,15,
0.000635,18,15,
0.00042,15,13,
0.000414,15,13,
0.000378,17,13,
0.000498,19,17,
0.000693,38,22,
0.000508,19,17,
0.000736,38,22,
0.000342,15,13,
0.000514,18,17,
0.00073,38,24,
0.000504,18,17,
0.000732,38,24,
0.000302,14,11,
0.000421,17,15,
0.000681,37,22,
0.000475,17,15,
0.000715,37,22,
0.00113,31,26,
0.001121,31,26,
0.001128,24,20,
0.000675,23,20,
0.000676,23,20,
0.000363,17,14,
0.000382,17,14,
0.000375,17,14,
0.00037,17,14,
0.000364,17,14,
0.00036,17,14,
0.001345,35,31,
0.001341,35,31,
0.000365,18,13,
0.000328,18,13,
0.00098,30,26,
0.000973,30,26,
0.000511,13,13,
0.000357,13,13,
0.001342,36,34,
0.003848,39,37,
0.005137,56,53,
0.007669,82,68,
0.00806,87,71,
0.008523,90,74,
0.010598,107,90,
0.014788,133,105,
0.01538,138,108,
0.016187,141,111,
0.018926,158,127,
0.02413,184,142,
0.026098,189,145,
0.146499,192,148,
0.029721,209,164,
0.036487,235,179,
0.037358,240,182,
0.037659,240,182,
0.026352,193,148,
0.016956,142,111,
0.010033,91,74,
0.005871,40,37,
0.001025,28,26,
0.002632,31,29,
0.003516,48,45,
0.005993,74,60,
0.00641,79,63,
0.006768,82,66,
0.009089,99,82,
0.013112,125,97,
0.013246,130,100,
0.013399,130,100,
0.00743,83,66,
0.003667,32,29,
0.001729,34,32,
0.006124,37,35,
0.007463,54,51,
0.009952,80,66,
0.01038,85,69,
0.010926,88,72,
0.013109,105,88,
0.017393,131,103,
0.01789,136,106,
0.017962,136,106,
0.019486,139,108,
0.0196,139,108,
0.019503,137,107,
0.019699,137,107,
0.019465,136,106,
0.019594,136,106,
0.026825,196,138,
0.026833,196,138,
0.01323,89,72,
0.009185,38,35,
0.001174,32,32,
0.00412,35,35,
0.005183,52,51,
0.007788,78,66,
0.00825,83,69,
0.008689,86,72,
0.010607,103,88,
0.014595,129,103,
0.015172,134,106,
0.015657,137,109,
0.01853,154,125,
0.024065,180,140,
0.02487,185,143,
0.025731,188,146,
0.150598,205,162,
0.036329,231,177,
0.037305,236,180,
0.026857,189,146,
0.01683,138,109,
0.010246,87,72,
0.006252,36,35,
0.000924999999999,24,24,
0.002209,27,27,
0.003116,44,43,
0.005438,70,58,
0.005866,75,61,
0.006186,78,64,
0.008129,95,80,
0.012005,121,95,
0.012587,126,98,
0.006666,79,64,
0.003002,28,27,
0.001548,30,30,
0.00570399999999,33,33,
0.006974,50,49,
0.009415,76,64,
0.009817,81,67,
0.010313,84,70,
0.012219,101,86,
0.016532,127,101,
0.017066,132,104,
0.018785,135,106,
0.018524,133,105,
0.018562,133,105,
0.012187,85,70,
0.008284,34,33,
0.000987000000002,28,27,
0.00317,31,30,
0.004055,48,46,
0.006434,74,61,
0.006829,79,64,
0.007187,82,67,
0.009285,99,83,
0.013092,125,98,
0.013627,130,101,
0.014193,133,104,
0.017063,150,120,
0.022504,176,135,
0.023233,181,138,
0.023876,184,141,
0.036526,201,157,
0.034839,227,172,
0.035729,232,175,
0.024367,185,141,
0.015104,134,104,
0.008457,83,67,
0.004731,32,30,
0.000849000000009,25,24,
0.002209,28,27,
0.003104,45,43,
0.005486,71,58,
0.00582600000001,76,61,
0.0062,79,64,
0.00814399999999,96,80,
0.011889,122,95,
0.012501,127,98,
0.006636,80,64,
0.002906,29,27,
0.001641,31,30,
0.006759,34,33,
0.007916,51,49,
0.010411,77,64,
0.010889,82,67,
0.011247,85,70,
0.01327,102,86,
0.01757,128,101,
0.018013,133,104,
0.020196,136,106,
0.019994,134,105,
0.01992,134,105,
0.013493,86,70,
0.009654,35,33,


==> data/MSetList_sized/reccheck2.csv <==
0.000445,15,14,
0.000409,15,14,
0.000634,18,15,
0.000622,18,15,
0.000427,15,13,
0.000419,15,13,
0.000379,17,13,
0.000498,19,17,
0.0007,38,22,
0.00051,19,17,
0.000698,38,22,
0.000345,15,13,
0.000472,18,17,
0.000733,38,24,
0.000506,18,17,
0.000742,38,24,
0.000302,14,11,
0.000421,17,15,
0.000662,37,22,
0.000449,17,15,
0.000722,37,22,
0.001107,31,26,
0.0011,31,26,
0.001157,24,20,
0.000686,23,20,
0.000683,23,20,
0.000369,17,14,
0.000362,17,14,
0.000382,17,14,
0.000374,17,14,
0.000394,17,14,
0.000363,17,14,
0.001333,35,31,
0.001362,35,31,
0.000335,18,13,
0.000331,18,13,
0.001024,30,26,
0.000981,30,26,
0.000332,13,13,
0.000351,13,13,
0.001351,36,34,
0.003884,39,37,
0.005184,56,53,
0.007603,82,68,
0.008076,87,71,
0.008549,90,74,
0.010728,107,90,
0.014762,133,105,
0.01535,138,108,
0.015892,141,111,
0.018835,158,127,
0.02402,184,142,
0.024812,189,145,
0.147505,192,148,
0.02971,209,164,
0.03658,235,179,
0.037885,240,182,
0.037524,240,182,
0.026102,193,148,
0.016935,142,111,
0.010043,91,74,
0.005967,40,37,
0.001021,28,26,
0.002508,31,29,
0.003508,48,45,
0.005987,74,60,
0.006487,79,63,
0.006725,82,66,
0.008743,99,82,
0.012721,125,97,
0.01321,130,100,
0.013249,130,100,
0.007539,83,66,
0.003624,32,29,
0.001719,34,32,
0.006145,37,35,
0.007525,54,51,
0.010022,80,66,
0.010514,85,69,
0.011193,88,72,
0.013259,105,88,
0.017405,131,103,
0.017829,136,106,
0.017952,136,106,
0.01944,139,108,
0.0195,139,108,
0.019443,137,107,
0.01949,137,107,
0.019453,136,106,
0.019557,136,106,
0.026766,196,138,
0.02676,196,138,
0.0132,89,72,
0.009523,38,35,
0.001209,32,32,
0.00426,35,35,
0.005273,52,51,
0.00785,78,66,
0.008225,83,69,
0.008676,86,72,
0.01093,103,88,
0.014489,129,103,
0.01511,134,106,
0.015652,137,109,
0.018475,154,125,
0.023984,180,140,
0.024888,185,143,
0.02557,188,146,
0.150899,205,162,
0.03638,231,177,
0.03748,236,180,
0.026198,189,146,
0.016784,138,109,
0.010255,87,72,
0.006338,36,35,
0.000830999999998,24,24,
0.002181,27,27,
0.003065,44,43,
0.00544,70,58,
0.005834,75,61,
0.006198,78,64,
0.0081,95,80,
0.011817,121,95,
0.012471,126,98,
0.00681,79,64,
0.003004,28,27,
0.00161,30,30,
0.005807,33,33,
0.007071,50,49,
0.009468,76,64,
0.009818,81,67,
0.01029,84,70,
0.012556,101,86,
0.016479,127,101,
0.01705,132,104,
0.01856,135,106,
0.01841,133,105,
0.018496,133,105,
0.012164,85,70,
0.008412,34,33,
0.001007,28,27,
0.003034,31,30,
0.004011,48,46,
0.00645,74,61,
0.006995,79,64,
0.007171,82,67,
0.009258,99,83,
0.013193,125,98,
0.013695,130,101,
0.014243,133,104,
0.01793,150,120,
0.022498,176,135,
0.023304,181,138,
0.023884,184,141,
0.036322,201,157,
0.034675,227,172,
0.035621,232,175,
0.024361,185,141,
0.015055,134,104,
0.008746,83,67,
0.004721,32,30,
0.000858000000001,25,24,
0.002184,28,27,
0.003091,45,43,
0.005458,71,58,
0.005854,76,61,
0.006217,79,64,
0.008106,96,80,
0.011893,122,95,
0.012482,127,98,
0.006761,80,64,
0.002898,29,27,
0.001651,31,30,
0.006825,34,33,
0.00803399999999,51,49,
0.010528,77,64,
0.010929,82,67,
0.011259,85,70,
0.01364,102,86,
0.017456,128,101,
0.017993,133,104,
0.02004,136,106,
0.01982,134,105,
0.019871,134,105,
0.013477,86,70,
0.00975699999999,35,33,


==> data/MSetList_sized/reccheck3.csv <==
0.000412,15,14,
0.000406,15,14,
0.000622,18,15,
0.000643,18,15,
0.000419,15,13,
0.000437,15,13,
0.000412,17,13,
0.000505,19,17,
0.000696,38,22,
0.000529,19,17,
0.000693,38,22,
0.00035,15,13,
0.000478,18,17,
0.000733,38,24,
0.000468,18,17,
0.000735,38,24,
0.000328,14,11,
0.000427,17,15,
0.000686,37,22,
0.000465,17,15,
0.000713,37,22,
0.001101,31,26,
0.001097,31,26,
0.001157,24,20,
0.00069,23,20,
0.000653,23,20,
0.00035,17,14,
0.000346,17,14,
0.000364,17,14,
0.000386,17,14,
0.000352,17,14,
0.000351,17,14,
0.001341,35,31,
0.001348,35,31,
0.000334,18,13,
0.000328,18,13,
0.001007,30,26,
0.000978,30,26,
0.000331,13,13,
0.000346,13,13,
0.001354,36,34,
0.003911,39,37,
0.004988,56,53,
0.007613,82,68,
0.008086,87,71,
0.008515,90,74,
0.010679,107,90,
0.014789,133,105,
0.015365,138,108,
0.015912,141,111,
0.018876,158,127,
0.024218,184,142,
0.024933,189,145,
0.146713,192,148,
0.02975,209,164,
0.036413,235,179,
0.03734,240,182,
0.037488,240,182,
0.026104,193,148,
0.016956,142,111,
0.010049,91,74,
0.005902,40,37,
0.001115,28,26,
0.002595,31,29,
0.003548,48,45,
0.006027,74,60,
0.006424,79,63,
0.00726,82,66,
0.008806,99,82,
0.012817,125,97,
0.013322,130,100,
0.013341,130,100,
0.007452,83,66,
0.003608,32,29,
0.001751,34,32,
0.006248,37,35,
0.007256,54,51,
0.009959,80,66,
0.010394,85,69,
0.01092,88,72,
0.013028,105,88,
0.017338,131,103,
0.01794,136,106,
0.017889,136,106,
0.019467,139,108,
0.0195,139,108,
0.019426,137,107,
0.019509,137,107,
0.019467,136,106,
0.019587,136,106,
0.026788,196,138,
0.02681,196,138,
0.013233,89,72,
0.009198,38,35,
0.001168,32,32,
0.004127,35,35,
0.005205,52,51,
0.007845,78,66,
0.008258,83,69,
0.0087,86,72,
0.01062,103,88,
0.014469,129,103,
0.015125,134,106,
0.015707,137,109,
0.018521,154,125,
0.02465,180,140,
0.02493,185,143,
0.025559,188,146,
0.150697,205,162,
0.036396,231,177,
0.037386,236,180,
0.026188,189,146,
0.016818,138,109,
0.010274,87,72,
0.006256,36,35,
0.000836,24,24,
0.002161,27,27,
0.00319,44,43,
0.005494,70,58,
0.005976,75,61,
0.0062,78,64,
0.008339,95,80,
0.011906,121,95,
0.012504,126,98,
0.006735,79,64,
0.003048,28,27,
0.001573,30,30,
0.005761,33,33,
0.007154,50,49,
0.009403,76,64,
0.009789,81,67,
0.010299,84,70,
0.012203,101,86,
0.016447,127,101,
0.017088,132,104,
0.018584,135,106,
0.018714,133,105,
0.018573,133,105,
0.012198,85,70,
0.00829100000001,34,33,
0.000962000000001,28,27,
0.003008,31,30,
0.004138,48,46,
0.006463,74,61,
0.006848,79,64,
0.007218,82,67,
0.009454,99,83,
0.013075,125,98,
0.013645,130,101,
0.014177,133,104,
0.017041,150,120,
0.022484,176,135,
0.023228,181,138,
0.023907,184,141,
0.036211,201,157,
0.034807,227,172,
0.035883,232,175,
0.024332,185,141,
0.015098,134,104,
0.008469,83,67,
0.00492999999999,32,30,
0.000849000000002,25,24,
0.00218,28,27,
0.003152,45,43,
0.00547599999999,71,58,
0.005963,76,61,
0.006203,79,64,
0.008349,96,80,
0.011851,122,95,
0.012493,127,98,
0.00665800000001,80,64,
0.002971,29,27,
0.001631,31,30,
0.006787,34,33,
0.008131,51,49,
0.010453,77,64,
0.010868,82,67,
0.011245,85,70,
0.013286,102,86,
0.017473,128,101,
0.01804,133,104,
0.020045,136,106,
0.019944,134,105,
0.019914,134,105,
0.013509,86,70,
0.00964,35,33,


==> data/MSetList_sized/reccheck4.csv <==
0.000428,15,14,
0.000444,15,14,
0.000624,18,15,
0.000619,18,15,
0.000422,15,13,
0.000416,15,13,
0.000375,17,13,
0.000496,19,17,
0.000739,38,22,
0.000497,19,17,
0.00074,38,22,
0.000349,15,13,
0.000473,18,17,
0.000743,38,24,
0.000474,18,17,
0.000734,38,24,
0.000301,14,11,
0.000421,17,15,
0.000665,37,22,
0.000481,17,15,
0.000691,37,22,
0.001105,31,26,
0.001061,31,26,
0.001128,24,20,
0.000676,23,20,
0.000653,23,20,
0.000352,17,14,
0.000346,17,14,
0.0004,17,14,
0.000359,17,14,
0.000355,17,14,
0.00035,17,14,
0.001321,35,31,
0.001322,35,31,
0.000334,18,13,
0.000358,18,13,
0.000984,30,26,
0.001024,30,26,
0.000361,13,13,
0.000326,13,13,
0.00136,36,34,
0.003842,39,37,
0.004982,56,53,
0.007612,82,68,
0.008071,87,71,
0.008491,90,74,
0.010603,107,90,
0.014845,133,105,
0.015728,138,108,
0.015972,141,111,
0.018897,158,127,
0.024076,184,142,
0.024857,189,145,
0.147041,192,148,
0.031945,209,164,
0.036704,235,179,
0.037741,240,182,
0.037532,240,182,
0.026142,193,148,
0.017383,142,111,
0.01011,91,74,
0.005845,40,37,
0.001011,28,26,
0.002539,31,29,
0.003495,48,45,
0.005993,74,60,
0.006378,79,63,
0.006704,82,66,
0.008722,99,82,
0.012759,125,97,
0.013227,130,100,
0.013298,130,100,
0.007447,83,66,
0.003581,32,29,
0.001743,34,32,
0.006136,37,35,
0.007255,54,51,
0.009958,80,66,
0.01039,85,69,
0.010915,88,72,
0.012957,105,88,
0.01752,131,103,
0.018458,136,106,
0.018034,136,106,
0.019435,139,108,
0.019509,139,108,
0.019467,137,107,
0.019571,137,107,
0.020044,136,106,
0.020155,136,106,
0.027496,196,138,
0.027485,196,138,
0.013348,89,72,
0.009134,38,35,
0.001168,32,32,
0.004119,35,35,
0.005191,52,51,
0.007862,78,66,
0.008222,83,69,
0.00878,86,72,
0.010685,103,88,
0.01452,129,103,
0.015643,134,106,
0.015838,137,109,
0.018516,154,125,
0.024051,180,140,
0.024797,185,143,
0.025552,188,146,
0.151033,205,162,
0.037078,231,177,
0.037437,236,180,
0.026174,189,146,
0.017714,138,109,
0.010233,87,72,
0.006234,36,35,
0.000806999999998,24,24,
0.002181,27,27,
0.003084,44,43,
0.005508,70,58,
0.005788,75,61,
0.006164,78,64,
0.008097,95,80,
0.011925,121,95,
0.012431,126,98,
0.006669,79,64,
0.00296,28,27,
0.001591,30,30,
0.005715,33,33,
0.006887,50,49,
0.009382,76,64,
0.009817,81,67,
0.010309,84,70,
0.012537,101,86,
0.016461,127,101,
0.018773,132,104,
0.018617,135,106,
0.019077,133,105,
0.019691,133,105,
0.012183,85,70,
0.00828,34,33,
0.000993000000001,28,27,
0.00302799999999,31,30,
0.004025,48,46,
0.006443,74,61,
0.006916,79,64,
0.007178,82,67,
0.009257,99,83,
0.013175,125,98,
0.013657,130,101,
0.014558,133,104,
0.017114,150,120,
0.022541,176,135,
0.023305,181,138,
0.024076,184,141,
0.036545,201,157,
0.034806,227,172,
0.035844,232,175,
0.024361,185,141,
0.015095,134,104,
0.008657,83,67,
0.004679,32,30,
0.000851999999995,25,24,
0.002157,28,27,
0.003087,45,43,
0.005524,71,58,
0.005831,76,61,
0.006182,79,64,
0.008142,96,80,
0.011978,122,95,
0.012511,127,98,
0.00668899999999,80,64,
0.002914,29,27,
0.001614,31,30,
0.006711,34,33,
0.007823,51,49,
0.010487,77,64,
0.010977,82,67,
0.011285,85,70,
0.013651,102,86,
0.017475,128,101,
0.019862,133,104,
0.020127,136,106,
0.020656,134,105,
0.021241,134,105,
0.01349,86,70,
0.009635,35,33,


==> data/MSetList_sized/reccheck5.csv <==
0.000427,15,14,
0.000418,15,14,
0.000622,18,15,
0.00065,18,15,
0.000418,15,13,
0.000439,15,13,
0.000376,17,13,
0.000505,19,17,
0.000693,38,22,
0.000532,19,17,
0.000695,38,22,
0.000342,15,13,
0.000469,18,17,
0.000733,38,24,
0.000472,18,17,
0.000739,38,24,
0.000301,14,11,
0.000419,17,15,
0.000688,37,22,
0.00049,17,15,
0.000718,37,22,
0.001102,31,26,
0.001071,31,26,
0.001129,24,20,
0.000681,23,20,
0.000679,23,20,
0.000361,17,14,
0.000358,17,14,
0.000376,17,14,
0.000371,17,14,
0.000363,17,14,
0.000361,17,14,
0.001319,35,31,
0.001316,35,31,
0.000335,18,13,
0.00033,18,13,
0.000979,30,26,
0.001005,30,26,
0.000329,13,13,
0.000326,13,13,
0.001354,36,34,
0.00384,39,37,
0.004977,56,53,
0.007594,82,68,
0.00808,87,71,
0.008527,90,74,
0.01058,107,90,
0.014772,133,105,
0.015581,138,108,
0.015912,141,111,
0.018931,158,127,
0.024046,184,142,
0.024942,189,145,
0.146556,192,148,
0.029869,209,164,
0.03647,235,179,
0.037707,240,182,
0.037456,240,182,
0.026144,193,148,
0.017668,142,111,
0.010023,91,74,
0.00584,40,37,
0.001035,28,26,
0.002515,31,29,
0.003497,48,45,
0.005982,74,60,
0.00641,79,63,
0.006722,82,66,
0.008725,99,82,
0.012737,125,97,
0.013264,130,100,
0.013381,130,100,
0.007431,83,66,
0.003598,32,29,
0.001725,34,32,
0.006111,37,35,
0.007247,54,51,
0.00995,80,66,
0.01038,85,69,
0.010901,88,72,
0.01295,105,88,
0.017251,131,103,
0.018247,136,106,
0.017931,136,106,
0.019485,139,108,
0.019514,139,108,
0.019475,137,107,
0.019793,137,107,
0.020293,136,106,
0.020398,136,106,
0.028064,196,138,
0.0281,196,138,
0.013221,89,72,
0.009146,38,35,
0.001197,32,32,
0.004124,35,35,
0.005144,52,51,
0.008172,78,66,
0.008245,83,69,
0.008683,86,72,
0.010607,103,88,
0.014467,129,103,
0.015173,134,106,
0.016629,137,109,
0.01852,154,125,
0.024095,180,140,
0.024811,185,143,
0.025529,188,146,
0.163062,205,162,
0.036361,231,177,
0.037323,236,180,
0.026167,189,146,
0.016854,138,109,
0.010261,87,72,
0.006265,36,35,
0.000893999999999,24,24,
0.00214,27,27,
0.003091,44,43,
0.005387,70,58,
0.0058,75,61,
0.006153,78,64,
0.008048,95,80,
0.012427,121,95,
0.012413,126,98,
0.00666,79,64,
0.00299,28,27,
0.001548,30,30,
0.00572,33,33,
0.006923,50,49,
0.009659,76,64,
0.009853,81,67,
0.010305,84,70,
0.012239,101,86,
0.016433,127,101,
0.01711,132,104,
0.018815,135,106,
0.019236,133,105,
0.018612,133,105,
0.012207,85,70,
0.008318,34,33,
0.000969000000005,28,27,
0.003031,31,30,
0.004006,48,46,
0.006443,74,61,
0.006823,79,64,
0.00717400000001,82,67,
0.009264,99,83,
0.013187,125,98,
0.013644,130,101,
0.014183,133,104,
0.017019,150,120,
0.022676,176,135,
0.023244,181,138,
0.024679,184,141,
0.036321,201,157,
0.034709,227,172,
0.035758,232,175,
0.024335,185,141,
0.015077,134,104,
0.00849,83,67,
0.004652,32,30,
0.000827999999998,25,24,
0.002135,28,27,
0.00308500000001,45,43,
0.005449,71,58,
0.00584199999999,76,61,
0.006182,79,64,
0.008121,96,80,
0.012568,122,95,
0.012497,127,98,
0.00664399999999,80,64,
0.002903,29,27,
0.001629,31,30,
0.00672000000001,34,33,
0.007822,51,49,
0.010702,77,64,
0.010895,82,67,
0.011248,85,70,
0.013298,102,86,
0.017403,128,101,
0.018082,133,104,
0.020334,136,106,
0.020665,134,105,
0.019922,134,105,
0.01349,86,70,
0.009655,35,33,


==> data/MSetList_sized/solve1.csv <==
0.000199,0,0,
0.000193,0,0,
0.000265,1,2,
0.000455,7,7,
0.000964,23,16,
0.00111,33,17,
0.00023,1,2,
0.000774,26,15,
0.001174,47,23,
0.001368,47,25,
0.001368,46,23,
0.001949,39,28,
0.00136,33,23,
0.000253,1,2,
0.000758,28,16,
0.000896,27,17,
0.000847,27,17,
0.002352,45,34,
0.000268,2,4,
0.000221,1,2,
0.000408,8,8,
0.000721,26,15,
0.000176,0,0,
0.00174,40,29,
0.000646,11,13,
0.000809,21,15,
0.000334,3,5,
0.000343,3,5,
0.000431,6,8,
0.000715,16,15,
0.000326,3,5,
0.070211,247,208,
0.000248,1,2,
0.194383,285,243,
0.000336,4,6,
0.000701,16,15,
0.000183,0,0,
0.000186,0,0,
0.000188,0,0,
0.000182,0,0,
0.000177,0,0,
0.000337,3,5,
0.512857,765,575,
0.000235,1,2,
0.153899,477,340,
0.000269,2,3,
0.354048,551,390,
0.000237,1,2,
2.044919,1573,1051,
0.000241,1,2,
0.582886,943,656,
0.000264,1,2,
0.239153,530,369,
0.000244,1,2,
0.774414,1245,854,
0.000217,1,2,
0.001647,23,31,
0.000157000000001,0,0,
0.06798,270,204,
0.000163000000001,0,0,
3.818547,2608,1673,
0.000154999999999,0,0,
1.728928,1523,977,
0.000156,0,0,
7.734525,4168,2575,
0.000155999999997,0,0,
3.771001,2501,1630,
0.000178999999999,0,0,
1.335676,1342,855,
0.000199000000002,0,0,
6.113839,3583,2268,
0.000158999999996,0,0,
3.401812,2467,1538,
0.000160999999999,0,0,
1.410531,1359,858,
0.000154999999999,0,0,
6.372384,3870,2458,
0.000343999999998,4,7,
4.012392,2554,1782,
0.000382999999999,6,9,
3.111973,2085,1659,
0.00018,0,0,
0.000298999999998,4,5,
0.000153999999995,0,0,
0.007406,86,72,
0.000289999999993,3,5,
0.034998,196,171,
0.000178999999989,0,0,
0.000416000000001,15,10,
0.000242999999998,0,0,
0.000724000000005,17,14,
0.000221999999994,0,0,
0.000747000000004,19,18,
0.00129800000001,2,3,
0.017312,145,115,
0.000253999999998,2,3,
0.277975,684,466,
0.000351000000009,3,5,
0.025661,165,138,
0.000265000000013,2,3,
0.057188,224,174,
0.000264000000001,2,3,
4.293362,2470,1719,
0.000341000000006,3,5,
0.04759,248,203,
0.00039799999999,7,8,
0.000417999999996,7,8,
0.000463999999994,6,10,
0.01352,237,133,
0.000226999999995,1,2,
0.000315999999998,3,6,
0.00029099999999,3,5,
0.000489999999999,8,11,
0.000236000000001,1,2,
0.115185,439,323,
0.000232000000011,1,2,
0.067291,288,209,
0.000354999999999,8,7,
0.983919,1380,743,
0.000504000000006,11,12,
1.208467,1043,610,
0.000433999999998,10,10,
3.016456,1981,1109,
0.000277999999994,2,4,
0.378764,701,546,
0.000262000000006,2,4,
0.51407,701,546,
0.000265999999996,2,4,
0.275536,504,414,
0.000268000000005,2,4,
0.256541,504,414,
0.000546999999997,10,12,
0.561588,878,568,
0.000566000000006,11,14,
0.903594,954,712,
0.000160999999991,0,0,
0.000281000000001,7,5,
0.00326800000002,116,58,
0.000158999999996,0,0,
0.000152,0,0,
0.000353000000004,4,8,
0.000236999999998,4,3,
0.286478,968,658,
0.000407999999993,18,11,
0.1056,555,417,
0.000439,10,10,
0.059176,303,245,
0.000444000000002,13,11,
0.030678,245,203,
0.000213000000002,0,0,
0.000202000000002,0,0,
0.000293999999997,2,3,
0.704271,961,634,
0.000184000000004,0,0,
0.01655,227,141,


==> data/MSetList_sized/solve2.csv <==
0.000207,0,0,
0.000207,0,0,
0.000243,1,2,
0.000382,7,7,
0.000913,23,16,
0.001069,33,17,
0.000237,1,2,
0.000759,26,15,
0.001228,47,23,
0.00139,47,25,
0.001316,46,23,
0.001949,39,28,
0.001399,33,23,
0.000252,1,2,
0.000798,28,16,
0.000863,27,17,
0.000863,27,17,
0.002626,45,34,
0.000381,2,4,
0.000234,1,2,
0.000425,8,8,
0.000793,26,15,
0.00018,0,0,
0.001774,40,29,
0.000585,11,13,
0.000743,21,15,
0.000304,3,5,
0.000307,3,5,
0.000406,6,8,
0.000682,16,15,
0.000306,3,5,
0.072888,247,208,
0.000235,1,2,
0.213695,285,243,
0.000324,4,6,
0.000691,16,15,
0.000183,0,0,
0.000183,0,0,
0.000181,0,0,
0.000182,0,0,
0.000205,0,0,
0.00031,3,5,
0.509282,765,575,
0.000241,1,2,
0.154578,477,340,
0.000265,2,3,
0.381466,551,390,
0.000239,1,2,
2.065673,1573,1051,
0.000268,1,2,
0.58834,943,656,
0.000243999999999,1,2,
0.241121,530,369,
0.000242999999999,1,2,
0.708043,1245,854,
0.000214,1,2,
0.001639,23,31,
0.000157,0,0,
0.068778,270,204,
0.000158000000001,0,0,
3.845166,2608,1673,
0.000158000000001,0,0,
1.747531,1523,977,
0.000157999999999,0,0,
7.813001,4168,2575,
0.000159,0,0,
3.807307,2501,1630,
0.000181000000001,0,0,
1.348689,1342,855,
0.000172999999997,0,0,
6.174907,3583,2268,
0.000152999999997,0,0,
3.435999,2467,1538,
0.000155999999997,0,0,
1.423198,1359,858,
0.000158999999996,0,0,
6.435931,3870,2458,
0.000373000000003,4,7,
4.066421,2554,1782,
0.000383999999997,6,9,
3.150453,2085,1659,
0.000180999999998,0,0,
0.000303000000002,4,5,
0.000159999999994,0,0,
0.00750599999999,86,72,
0.000293999999997,3,5,
0.035325,196,171,
0.000181999999995,0,0,
0.000422,15,10,
0.000247000000002,0,0,
0.000740000000008,17,14,
0.000223000000005,0,0,
0.000753000000003,19,18,
0.001346,2,3,
0.017416,145,115,
0.000253999999998,2,3,
0.28104,684,466,
0.000310999999996,3,5,
0.02447,165,138,
0.000265999999996,2,3,
0.057459,224,174,
0.000264999999999,2,3,
4.348491,2470,1719,
0.000309999999999,3,5,
0.048255,248,203,
0.000405999999998,7,8,
0.000425000000007,7,8,
0.000462999999996,6,10,
0.01375,237,133,
0.000225999999998,1,2,
0.000349999999997,3,6,
0.000312000000008,3,5,
0.000495999999998,8,11,
0.000237999999996,1,2,
0.116616,439,323,
0.000229999999988,1,2,
0.068353,288,209,
0.000354999999999,8,7,
0.997178,1380,743,
0.00053299999999,11,12,
1.226332,1043,610,
0.000438000000003,10,10,
3.063641,1981,1109,
0.000275999999999,2,4,
0.382715,701,546,
0.00026299999999,2,4,
0.518275,701,546,
0.000263000000004,2,4,
0.279239,504,414,
0.000261999999992,2,4,
0.259491,504,414,
0.00051599999999,10,12,
0.570867,878,568,
0.000557000000001,11,14,
0.917652,954,712,
0.000164000000012,0,0,
0.000275999999999,7,5,
0.003304,116,58,
0.000162000000003,0,0,
0.000156000000004,0,0,
0.000359999999986,4,8,
0.000230000000002,4,3,
0.290082,968,658,
0.000416999999999,18,11,
0.10674,555,417,
0.000439999999998,10,10,
0.059923,303,245,
0.00047099999999,13,11,
0.031014,245,203,
0.000220999999996,0,0,
0.000238999999993,0,0,
0.000270999999998,2,3,
0.711777,961,634,
0.000182000000009,0,0,
0.016723,227,141,


==> data/MSetList_sized/solve3.csv <==
0.000195,0,0,
0.000189,0,0,
0.000258,1,2,
0.000378,7,7,
0.000876,23,16,
0.001051,33,17,
0.000234,1,2,
0.000747,26,15,
0.001173,47,23,
0.00143,47,25,
0.001338,46,23,
0.001977,39,28,
0.001288,33,23,
0.000249,1,2,
0.000737,28,16,
0.000853,27,17,
0.000865,27,17,
0.002348,45,34,
0.000266,2,4,
0.000223,1,2,
0.000436,8,8,
0.000723,26,15,
0.000176,0,0,
0.001764,40,29,
0.000582,11,13,
0.000734,21,15,
0.000299,3,5,
0.000294,3,5,
0.000389,6,8,
0.000665,16,15,
0.000307,3,5,
0.069906,247,208,
0.000234,1,2,
0.191891,285,243,
0.000319,4,6,
0.000663,16,15,
0.000175,0,0,
0.000178,0,0,
0.000175,0,0,
0.000176,0,0,
0.000175,0,0,
0.000315,3,5,
0.496619,765,575,
0.000247,1,2,
0.154481,477,340,
0.000263,2,3,
0.352032,551,390,
0.000242,1,2,
2.149181,1573,1051,
0.000236,1,2,
0.586334,943,656,
0.000246,1,2,
0.240962,530,369,
0.000249999999999,1,2,
0.701113,1245,854,
0.000220000000001,1,2,
0.001637,23,31,
0.000161,0,0,
0.068111,270,204,
0.000162,0,0,
3.807386,2608,1673,
0.000179000000001,0,0,
1.729858,1523,977,
0.000159,0,0,
7.73831,4168,2575,
0.000159,0,0,
3.770566,2501,1630,
0.000166,0,0,
1.336718,1342,855,
0.000174000000001,0,0,
6.122449,3583,2268,
0.000162000000003,0,0,
3.405381,2467,1538,
0.000191000000001,0,0,
1.411323,1359,858,
0.000153999999995,0,0,
6.377784,3870,2458,
0.000340000000001,4,7,
4.014622,2554,1782,
0.000382999999999,6,9,
3.114168,2085,1659,
0.000177000000001,0,0,
0.000298999999998,4,5,
0.000154999999992,0,0,
0.00742199999999,86,72,
0.000287999999998,3,5,
0.03502,196,171,
0.000179000000003,0,0,
0.000413000000009,15,10,
0.000240000000005,0,0,
0.00072200000001,17,14,
0.000218000000004,0,0,
0.000772999999995,19,18,
0.00129199999999,2,3,
0.017269,145,115,
0.000253999999998,2,3,
0.277177,684,466,
0.000353000000004,3,5,
0.025562,165,138,
0.000261999999992,2,3,
0.057138,224,174,
0.000264999999999,2,3,
4.297337,2470,1719,
0.000311000000011,3,5,
0.047718,248,203,
0.000398999999987,7,8,
0.000399000000002,7,8,
0.000486999999993,6,10,
0.013578,237,133,
0.000225,1,2,
0.000318000000007,3,6,
0.000295000000008,3,5,
0.000491999999994,8,11,
0.000237999999996,1,2,
0.115687,439,323,
0.000231999999997,1,2,
0.067293,288,209,
0.00035299999999,8,7,
0.98427,1380,743,
0.000500000000002,11,12,
1.208525,1043,610,
0.000456999999997,10,10,
3.02863,1981,1109,
0.000274999999988,2,4,
0.379112,701,546,
0.000257000000005,2,4,
0.514195,701,546,
0.000262000000006,2,4,
0.275627,504,414,
0.000266999999994,2,4,
0.256401,504,414,
0.000517000000002,10,12,
0.560953,878,568,
0.000557999999998,11,14,
0.904012,954,712,
0.000156000000004,0,0,
0.000306000000009,7,5,
0.00326199999999,116,58,
0.000157999999999,0,0,
0.000153999999995,0,0,
0.00035299999999,4,8,
0.00022899999999,4,3,
0.286531,968,658,
0.000412000000011,18,11,
0.105551,555,417,
0.000441999999993,10,10,
0.059131,303,245,
0.000440999999995,13,11,
0.030637,245,203,
0.000211999999991,0,0,
0.000179000000003,0,0,
0.000263000000004,2,3,
0.703394,961,634,
0.000184999999988,0,0,
0.016587,227,141,


==> data/MSetList_sized/solve4.csv <==
0.00021,0,0,
0.000192,0,0,
0.000255,1,2,
0.000386,7,7,
0.000897,23,16,
0.001089,33,17,
0.000232,1,2,
0.000785,26,15,
0.001181,47,23,
0.001416,47,25,
0.001305,46,23,
0.001936,39,28,
0.001343,33,23,
0.000245,1,2,
0.000746,28,16,
0.00086,27,17,
0.000827,27,17,
0.002381,45,34,
0.000268,2,4,
0.000221,1,2,
0.000409,8,8,
0.000725,26,15,
0.000178,0,0,
0.001731,40,29,
0.000614,11,13,
0.000734,21,15,
0.000298,3,5,
0.000298,3,5,
0.00039,6,8,
0.000667,16,15,
0.00031,3,5,
0.070779,247,208,
0.000234,1,2,
0.194984,285,243,
0.000327,4,6,
0.000667,16,15,
0.000178,0,0,
0.000181,0,0,
0.000178,0,0,
0.000178,0,0,
0.000175,0,0,
0.000362,3,5,
0.511632,765,575,
0.000241,1,2,
0.155874,477,340,
0.000305,2,3,
0.377099,551,390,
0.000242,1,2,
2.063068,1573,1051,
0.000242999999999,1,2,
0.591409,943,656,
0.000246,1,2,
0.242622,530,369,
0.000246,1,2,
0.709399,1245,854,
0.000217,1,2,
0.001664,23,31,
0.000158,0,0,
0.06871,270,204,
0.000154999999999,0,0,
3.858471,2608,1673,
0.000162,0,0,
1.748211,1523,977,
0.000157999999999,0,0,
7.818572,4168,2575,
0.000157999999999,0,0,
3.81834,2501,1630,
0.000159,0,0,
1.349997,1342,855,
0.000174999999999,0,0,
6.184803,3583,2268,
0.000162000000003,0,0,
3.444506,2467,1538,
0.000160999999999,0,0,
1.426284,1359,858,
0.000174999999999,0,0,
6.454718,3870,2458,
0.000340999999999,4,7,
4.057543,2554,1782,
0.000380999999997,6,9,
3.150915,2085,1659,
0.000198999999995,0,0,
0.000295999999992,4,5,
0.000157999999999,0,0,
0.00746600000001,86,72,
0.000294999999994,3,5,
0.035443,196,171,
0.000183000000007,0,0,
0.000416999999999,15,10,
0.000265999999996,0,0,
0.000758000000005,17,14,
0.000219000000001,0,0,
0.000752000000006,19,18,
0.001294,2,3,
0.017412,145,115,
0.000254999999996,2,3,
0.280779,684,466,
0.000355999999996,3,5,
0.025831,165,138,
0.000264000000001,2,3,
0.057421,224,174,
0.000265999999996,2,3,
4.349161,2470,1719,
0.000310999999996,3,5,
0.048045,248,203,
0.000399999999999,7,8,
0.000395999999995,7,8,
0.000462999999996,6,10,
0.013647,237,133,
0.000225999999998,1,2,
0.00031700000001,3,6,
0.000288999999995,3,5,
0.000513999999995,8,11,
0.000235000000004,1,2,
0.116553,439,323,
0.000235000000004,1,2,
0.06804,288,209,
0.000354000000002,8,7,
0.992978,1380,743,
0.000509999999991,11,12,
1.219149,1043,610,
0.000492000000008,10,10,
3.04333,1981,1109,
0.000280000000004,2,4,
0.383197,701,546,
0.000261000000009,2,4,
0.519404,701,546,
0.000264999999999,2,4,
0.27823,504,414,
0.000267999999991,2,4,
0.259307,504,414,
0.000509999999991,10,12,
0.567067,878,568,
0.000562000000002,11,14,
0.912708,954,712,
0.000157999999999,0,0,
0.000275000000002,7,5,
0.003283,116,58,
0.000157000000002,0,0,
0.000150000000005,0,0,
0.000350999999995,4,8,
0.000234000000006,4,3,
0.289643,968,658,
0.000412999999995,18,11,
0.106754,555,417,
0.000467,10,10,
0.059696,303,245,
0.000447999999992,13,11,
0.030966,245,203,
0.000177999999991,0,0,
0.000178000000005,0,0,
0.000263000000004,2,3,
0.711764,961,634,
0.000184000000004,0,0,
0.016745,227,141,


==> data/MSetList_sized/solve5.csv <==
0.000193,0,0,
0.000185,0,0,
0.000263,1,2,
0.000387,7,7,
0.000909,23,16,
0.001051,33,17,
0.00023,1,2,
0.000747,26,15,
0.001177,47,23,
0.001401,47,25,
0.001296,46,23,
0.001917,39,28,
0.001367,33,23,
0.000253,1,2,
0.000786,28,16,
0.000874,27,17,
0.000848,27,17,
0.002323,45,34,
0.000268,2,4,
0.00022,1,2,
0.000411,8,8,
0.000721,26,15,
0.000179,0,0,
0.001715,40,29,
0.000579,11,13,
0.000731,21,15,
0.000297,3,5,
0.000298,3,5,
0.000413,6,8,
0.000669,16,15,
0.000308,3,5,
0.069873,247,208,
0.000233,1,2,
0.193962,285,243,
0.000327,4,6,
0.000692,16,15,
0.00018,0,0,
0.000177,0,0,
0.000181,0,0,
0.000177,0,0,
0.000203,0,0,
0.000316,3,5,
0.506033,765,575,
0.000238,1,2,
0.153581,477,340,
0.000263,2,3,
0.354843,551,390,
0.000242,1,2,
2.137302,1573,1051,
0.000248,1,2,
0.58288,943,656,
0.000249999999999,1,2,
0.239135,530,369,
0.000245,1,2,
0.700816,1245,854,
0.000217999999999,1,2,
0.001651,23,31,
0.000157000000001,0,0,
0.067827,270,204,
0.000179000000001,0,0,
3.808321,2608,1673,
0.000181,0,0,
1.73002,1523,977,
0.000154999999999,0,0,
7.736592,4168,2575,
0.000159,0,0,
3.774819,2501,1630,
0.00018,0,0,
1.338582,1342,855,
0.000174000000001,0,0,
6.121936,3583,2268,
0.000158000000006,0,0,
3.40547,2467,1538,
0.000155999999997,0,0,
1.410151,1359,858,
0.000157999999999,0,0,
6.376229,3870,2458,
0.000337999999999,4,7,
4.021276,2554,1782,
0.000382999999999,6,9,
3.114248,2085,1659,
0.000179000000003,0,0,
0.000295000000001,4,5,
0.000160000000001,0,0,
0.00742899999999,86,72,
0.000288999999995,3,5,
0.034998,196,171,
0.000181999999995,0,0,
0.000411999999997,15,10,
0.000245000000007,0,0,
0.000730000000004,17,14,
0.000218000000004,0,0,
0.000744999999995,19,18,
0.001299,2,3,
0.017296,145,115,
0.000257000000005,2,3,
0.277393,684,466,
0.000326000000001,3,5,
0.02427,165,138,
0.000265999999996,2,3,
0.057129,224,174,
0.000264999999999,2,3,
4.298268,2470,1719,
0.000312000000008,3,5,
0.047697,248,203,
0.000417999999996,7,8,
0.000394,7,8,
0.000462999999996,6,10,
0.01352,237,133,
0.000225,1,2,
0.000316999999995,3,6,
0.000291999999988,3,5,
0.000489999999999,8,11,
0.000238999999993,1,2,
0.115244,439,323,
0.000232999999994,1,2,
0.067265,288,209,
0.00035299999999,8,7,
0.985362,1380,743,
0.000506999999999,11,12,
1.207798,1043,610,
0.000474999999994,10,10,
3.047719,1981,1109,
0.000271999999995,2,4,
0.378622,701,546,
0.000261999999992,2,4,
0.513974,701,546,
0.000263999999987,2,4,
0.275347,504,414,
0.000268000000005,2,4,
0.256832,504,414,
0.000505000000004,10,12,
0.561346,878,568,
0.000589000000005,11,14,
0.903741,954,712,
0.000159999999994,0,0,
0.000275000000002,7,5,
0.003255,116,58,
0.000157999999999,0,0,
0.000153999999995,0,0,
0.000375000000005,4,8,
0.000233999999992,4,3,
0.28637,968,658,
0.000409000000005,18,11,
0.105439,555,417,
0.000438000000003,10,10,
0.059099,303,245,
0.000472000000002,13,11,
0.030637,245,203,
0.000211000000007,0,0,
0.000178999999989,0,0,
0.000260999999995,2,3,
0.705504,961,634,
0.000206999999989,0,0,
0.016536,227,141,


==> data/MSetList_sized/stats1.csv <==
smap,9.99999999973e-07
infer,0.000382
foldmap_annots,3.00000000009e-06
state,9.99999999973e-07
smap,2.99999999998e-06
infer,0.000346
constraints,2.99999999992e-06
foldmap_annots,8.00000000001e-06
state,2.99999999998e-06
smap,1.60000000001e-05
infer,0.000457
constraints,4.99999999998e-06
foldmap_annots,1.79999999999e-05
state,1.00000000001e-05
smap,3.29999999999e-05
infer,0.000914
constraints,3.10000000002e-05
foldmap_annots,4.2e-05
state,3.20000000002e-05
smap,5.20000000002e-05
infer,0.002528
constraints,0.000117
foldmap_annots,9.00000000002e-05
state,3.6e-05
smap,6.90000000005e-05
infer,0.003326
constraints,0.000171
foldmap_annots,0.000108000000001
state,1.99999999995e-06
smap,1.30000000002e-05
infer,0.000466
constraints,1.2e-05
foldmap_annots,2.10000000004e-05
state,3.29999999993e-05
smap,8.40000000003e-05
infer,0.00268
constraints,0.000138
foldmap_annots,0.000131
state,7.5e-05
smap,0.000205000000001
infer,0.005033
constraints,0.000268
foldmap_annots,0.000251999999999
state,6.29999999995e-05
smap,0.000207
infer,0.005167
constraints,0.00025
foldmap_annots,0.00027
state,8.39999999995e-05
smap,0.000222000000001
infer,0.047632
constraints,0.000309
foldmap_annots,0.000296
state,5.99999999996e-05
smap,0.000148
infer,0.004994
constraints,0.000219
foldmap_annots,0.000221
state,5.19999999998e-05
smap,8.79999999999e-05
infer,0.003557
constraints,0.000191000000001
foldmap_annots,0.000122000000001
state,3.99999999989e-06
smap,4.70000000007e-05
infer,0.000904
constraints,4.90000000002e-05
foldmap_annots,6.79999999996e-05
state,4.59999999998e-05
smap,0.000139
infer,0.002714
constraints,0.000148
foldmap_annots,0.000174000000001
state,3.40000000001e-05
smap,9.7e-05
infer,0.002429
constraints,0.000126
foldmap_annots,0.000139000000001
state,3.29999999998e-05
smap,9.39999999995e-05
infer,0.002328
constraints,0.00013
foldmap_annots,0.000129000000001
state,8.30000000002e-05
smap,0.000223
infer,0.006235
constraints,0.000263
foldmap_annots,0.000253999999999
state,6.99999999998e-06
smap,2.8e-05
infer,0.000535
constraints,1.39999999998e-05
foldmap_annots,3.00000000001e-05
state,5.00000000014e-06
smap,2.19999999999e-05
infer,0.000447
constraints,8.99999999981e-06
foldmap_annots,2.30000000001e-05
state,9.99999999995e-06
smap,4.70000000001e-05
infer,0.001023
constraints,4.29999999999e-05
foldmap_annots,5.80000000003e-05
state,3.09999999999e-05
smap,8.59999999995e-05
infer,0.002335
constraints,0.000125
foldmap_annots,0.000128000000001
state,1.99999999995e-06
smap,9.00000000004e-06
infer,0.000262
foldmap_annots,1.40000000001e-05
state,5.29999999995e-05
smap,8.39999999999e-05
infer,0.00429
constraints,0.000193
foldmap_annots,0.000129
state,2.60000000001e-05
smap,5.09999999996e-05
infer,0.00152
constraints,6.59999999998e-05
foldmap_annots,7.30000000004e-05
state,3.6e-05
smap,7e-05
infer,0.00216
constraints,0.000113
foldmap_annots,8.79999999999e-05
state,1.4e-05
smap,2.89999999996e-05
infer,0.000718
constraints,3.69999999998e-05
foldmap_annots,3.80000000004e-05
state,1.5e-05
smap,4.60000000001e-05
infer,0.000794
constraints,2.50000000001e-05
foldmap_annots,5.40000000002e-05
state,3.70000000003e-05
smap,0.000109
infer,0.001195
constraints,5.29999999994e-05
foldmap_annots,8.59999999993e-05
state,3.60000000001e-05
smap,9.89999999994e-05
infer,0.001663
constraints,0.000106
foldmap_annots,8.60000000004e-05
state,1.49999999999e-05
smap,5.60000000001e-05
infer,0.001015
constraints,6.69999999998e-05
foldmap_annots,4.49999999999e-05
state,0.000497
smap,0.001001
infer,0.084372
constraints,0.002459
foldmap_annots,0.000892999999999
state,1.59999999999e-05
smap,4.40000000003e-05
infer,0.000853
constraints,4.40000000002e-05
foldmap_annots,3.39999999998e-05
state,0.000672999999999
smap,0.001711
infer,0.213244
constraints,0.002494
foldmap_annots,0.001415
state,1.40000000002e-05
smap,5.40000000007e-05
infer,0.00087
constraints,3.8e-05
foldmap_annots,4.29999999991e-05
state,3.99999999998e-05
smap,9.60000000008e-05
infer,0.0016
constraints,0.000107999999999
foldmap_annots,7.89999999999e-05
state,1.99999999999e-05
smap,4.19999999999e-05
infer,0.000988
constraints,6.80000000006e-05
foldmap_annots,6.29999999999e-05
state,1.70000000002e-05
smap,3.30000000002e-05
infer,0.000856
constraints,5.39999999998e-05
foldmap_annots,4.6e-05
state,9.00000000015e-06
smap,2.99999999998e-05
infer,0.000724
constraints,3.30000000004e-05
foldmap_annots,3.50000000007e-05
state,6.99999999987e-06
smap,2.40000000009e-05
infer,0.000746
constraints,4.50000000005e-05
foldmap_annots,5.89999999996e-05
state,8.99999999993e-06
smap,3.80000000004e-05
infer,0.00077
constraints,5.10000000005e-05
foldmap_annots,5.79999999997e-05
state,4.59999999998e-05
smap,7.29999999991e-05
infer,0.001163
constraints,6.19999999991e-05
foldmap_annots,6.30000000001e-05
state,0.001727
smap,0.004287
infer,0.590406
constraints,0.023889
foldmap_annots,0.00463299999999
state,8.99999999948e-06
smap,3.60000000001e-05
infer,0.000781
constraints,3.49999999996e-05
foldmap_annots,4.50000000001e-05
state,0.000624000000004
smap,0.00190100000001
infer,0.190167
constraints,0.010074
foldmap_annots,0.00224200000001
state,1.00000000001e-05
smap,3.90000000001e-05
infer,0.000647
constraints,1.79999999999e-05
foldmap_annots,3.29999999997e-05
state,0.000923000000012
smap,0.002533
infer,0.39838
constraints,0.011011
foldmap_annots,0.002664
state,1.1999999999e-05
smap,4.80000000009e-05
infer,0.000898
constraints,4.79999999987e-05
foldmap_annots,5.60000000003e-05
state,0.00264599999998
smap,0.007465
infer,2.203137
constraints,0.054348
foldmap_annots,0.00755199999998
state,1.1999999999e-05
smap,4.20000000014e-05
infer,0.000801
constraints,3.70000000007e-05
foldmap_annots,4.79999999996e-05
state,0.00145100000001
smap,0.00422200000003
infer,0.665132
constraints,0.033189
foldmap_annots,0.004124
state,1.29999999974e-05
smap,3.59999999979e-05
infer,0.000623
constraints,2.0000000001e-05
foldmap_annots,2.80000000012e-05
state,0.000894000000013
smap,0.00251699999999
infer,0.279837
constraints,0.01041
foldmap_annots,0.002525
state,1.80000000007e-05
smap,5.09999999982e-05
infer,0.000941
constraints,5.20000000019e-05
foldmap_annots,5.70000000009e-05
state,0.00225700000001
smap,0.00656199999998
infer,0.900766
constraints,0.044199
foldmap_annots,0.00645499999997
state,3.99999999967e-06
smap,2.20000000013e-05
infer,0.000437000000001
constraints,7.99999999934e-06
foldmap_annots,1.79999999981e-05
state,7.00000000062e-05
smap,0.000203999999999
infer,0.004139
constraints,0.000232999999996
foldmap_annots,0.000194000000003
state,4.00000000056e-06
smap,2.09999999994e-05
infer,0.000545
constraints,2.39999999998e-05
foldmap_annots,2.89999999978e-05
state,0.000365999999997
smap,0.00117000000001
infer,0.096234
constraints,0.01369
foldmap_annots,0.00130599999999
state,1.89999999982e-05
smap,5.70000000035e-05
infer,0.000857
constraints,4.9000000006e-05
foldmap_annots,5.09999999956e-05
state,0.004184
smap,0.0120919999999
infer,4.678866
constraints,0.201546
foldmap_annots,0.0126800000001
state,1.69999999997e-05
smap,4.1999999997e-05
infer,0.000543
constraints,2.0000000001e-05
foldmap_annots,3.09999999999e-05
state,0.00287599999998
smap,0.00771400000007
infer,1.980138
constraints,0.0613980000001
foldmap_annots,0.00763100000002
state,2.40000000069e-05
smap,5.99999999977e-05
infer,0.000904000000002
constraints,5.20000000002e-05
foldmap_annots,5.60000000078e-05
state,0.00694299999991
smap,0.0198020000006
infer,8.584566
constraints,0.29804
foldmap_annots,0.0196499999998
state,1.99999999992e-05
smap,5.60000000078e-05
infer,0.000867
constraints,5.29999999976e-05
foldmap_annots,5.80000000134e-05
state,0.0046679999999
smap,0.0131750000001
infer,4.580916
constraints,0.191607
foldmap_annots,0.012633
state,2.00000000028e-05
smap,5.29999999941e-05
infer,0.000807000000002
constraints,2.49999999973e-05
foldmap_annots,4.40000000097e-05
state,0.00251700000011
smap,0.00652999999997
infer,1.592438
constraints,0.049426
foldmap_annots,0.00669699999987
state,2.29999999917e-05
smap,5.80000000596e-05
infer,0.000965000000001
constraints,5.400000002e-05
foldmap_annots,5.89999999789e-05
state,0.006321
smap,0.018633
infer,6.880178
constraints,0.258965
foldmap_annots,0.0176859999998
state,2.20000000013e-05
smap,6.0999999981e-05
infer,0.000878999999998
constraints,5.30000000012e-05
foldmap_annots,5.50000000317e-05
state,0.00397399999983
smap,0.011299
infer,4.052112
constraints,0.179812
foldmap_annots,0.0122640000002
state,1.80000000256e-05
smap,4.49999999717e-05
infer,0.000546999999997
constraints,2.40000000105e-05
foldmap_annots,2.70000000029e-05
state,0.0024490000001
smap,0.00660599999987
infer,1.616644
constraints,0.0488679999998
foldmap_annots,0.00653899999996
state,2.49999999937e-05
smap,6.09999999881e-05
infer,0.000945000000002
constraints,6.39999999876e-05
foldmap_annots,5.90000000216e-05
state,0.00759299999986
smap,0.0209020000003
infer,7.243573
constraints,0.295821
foldmap_annots,0.0198739999994
state,2.69999999887e-05
smap,8.29999999681e-05
infer,0.000913999999995
constraints,3.89999999939e-05
foldmap_annots,4.30000000193e-05
state,0.00573300000019
smap,0.0159610000006
infer,4.436952
constraints,0.262310999999
foldmap_annots,0.0133759999997
state,3.20000000187e-05
smap,7.99999999401e-05
infer,0.001033
constraints,5.19999999966e-05
foldmap_annots,8.40000000437e-05
state,0.00850600000025
smap,0.0228869999996
infer,3.626019
constraints,0.222325
foldmap_annots,0.0169340000001
state,3.00000000664e-06
smap,1.1999999991e-05
infer,0.000335
constraints,3.99999999701e-06
foldmap_annots,6.99999999654e-06
state,5.99999999196e-06
smap,2.59999999912e-05
infer,0.000514000000003
constraints,1.30000000169e-05
foldmap_annots,3.20000000116e-05
state,2.99999999953e-06
smap,1.19999999981e-05
infer,0.000318999999998
constraints,3.9999999899e-06
foldmap_annots,7.99999999401e-06
state,0.000122999999967
smap,0.000358000000013
infer,0.012163
constraints,0.000709999999977
foldmap_annots,0.000381000000012
state,1.40000000215e-05
smap,3.79999999467e-05
infer,0.000628999999989
constraints,1.79999999688e-05
foldmap_annots,2.70000000313e-05
state,0.000342000000046
smap,0.000775999999874
infer,0.044205
constraints,0.00133599999998
foldmap_annots,0.000714000000315
state,7.00000001075e-06
smap,3.10000000496e-05
infer,0.000613000000001
constraints,2.99999999669e-05
foldmap_annots,3.20000000045e-05
state,3.70000000203e-05
smap,0.000105999999974
infer,0.001884
constraints,0.000145999999958
foldmap_annots,0.000115999999935
state,9.0000000057e-06
smap,2.70000000029e-05
infer,0.000543999999991
constraints,1.80000000256e-05
foldmap_annots,2.09999999896e-05
state,9.19999999809e-05
smap,0.000245999999905
infer,0.004064
constraints,0.000277000000082
foldmap_annots,0.000262999999961
state,9.0000000057e-06
smap,2.59999999912e-05
infer,0.000530999999995
constraints,1.90000000089e-05
foldmap_annots,2.39999999962e-05
state,9.09999998981e-05
smap,0.000260000000083
infer,0.004205
constraints,0.000283999999994
foldmap_annots,0.000275999999843
state,1.09999999864e-05
smap,3.60000000086e-05
infer,0.001794
constraints,3.39999999994e-05
foldmap_annots,4.10000000386e-05
state,0.000208999999998
smap,0.00058200000008
infer,0.02638
constraints,0.00139299999988
foldmap_annots,0.000732000000042
state,1.60000000164e-05
smap,5.29999999515e-05
infer,0.00101000000001
constraints,4.79999999499e-05
foldmap_annots,5.79999999815e-05
state,0.00127199999982
smap,0.00370599999994
infer,0.410419
constraints,0.0363760000004
foldmap_annots,0.00367299999969
state,1.60000000022e-05
smap,4.69999999666e-05
infer,0.001057
constraints,3.40000000278e-05
foldmap_annots,5.400000002e-05
state,0.000298000000015
smap,0.000695999999934
infer,0.035306
constraints,0.00135800000017
foldmap_annots,0.000742999999929
state,1.00000000032e-05
smap,3.60000000086e-05
infer,0.00075799999999
constraints,3.09999999502e-05
foldmap_annots,4.39999999884e-05
state,0.00031000000007
smap,0.000948000000221
infer,0.071242
constraints,0.00247000000013
foldmap_annots,0.00111799999981
state,1.99999999779e-05
smap,5.60000000149e-05
infer,0.000992999999994
constraints,6.19999999714e-05
foldmap_annots,5.90000000358e-05
state,0.00605900000005
smap,0.0165479999995
infer,4.729973
constraints,0.276603000001
foldmap_annots,0.022104
state,1.29999999956e-05
smap,4.30000000051e-05
infer,0.000769000000005
constraints,2.90000000263e-05
foldmap_annots,3.59999999944e-05
state,0.000396000000123
smap,0.0010539999996
infer,0.060848
constraints,0.00214199999982
foldmap_annots,0.00107700000017
state,1.40000000073e-05
smap,6.4999999978e-05
infer,0.000969999999995
constraints,4.39999999884e-05
foldmap_annots,6.29999999973e-05
state,1.70000000139e-05
smap,6.29999999546e-05
infer,0.000879999999995
constraints,3.49999999543e-05
foldmap_annots,5.80000000383e-05
state,4.00000000269e-05
smap,0.000106999999858
infer,0.00142099999999
constraints,9.69999999683e-05
foldmap_annots,8.7000000093e-05
state,0.000484999999998
smap,0.00141100000003
infer,0.034139
constraints,0.00789400000015
foldmap_annots,0.0012390000001
state,6.99999998233e-06
smap,3.99999999701e-05
infer,0.000803000000005
constraints,5.40000000058e-05
foldmap_annots,4.50000000285e-05
state,1.69999999997e-05
smap,8.899999996e-05
infer,0.00138700000001
constraints,9.50000000444e-05
foldmap_annots,0.000106999999986
state,1.5999999988e-05
smap,5.1000000056e-05
infer,0.000702000000004
constraints,2.90000000405e-05
foldmap_annots,3.30000000019e-05
state,2.90000000263e-05
smap,9.09999999266e-05
infer,0.00119799999999
constraints,5.59999999723e-05
foldmap_annots,7.79999999736e-05
state,1.40000000073e-05
smap,4.6000000026e-05
infer,0.000806999999995
constraints,4.20000000361e-05
foldmap_annots,4.19999999792e-05
state,0.000767999999965
smap,0.00215699999949
infer,0.154139
constraints,0.0157989999997
foldmap_annots,0.00209700000019
state,1.49999999906e-05
smap,4.00000000127e-05
infer,0.000630000000001
constraints,2.30000000272e-05
foldmap_annots,3.09999999928e-05
state,0.000635000000031
smap,0.0016449999998
infer,0.163061
constraints,0.00559600000021
foldmap_annots,0.00160699999996
state,2.00000000348e-05
smap,6.70000000014e-05
infer,0.001267
constraints,9.80000000794e-05
foldmap_annots,6.99999999796e-05
state,0.00146999999973
smap,0.00388100000026
infer,1.042322
constraints,0.0160909999991
foldmap_annots,0.00313299999955
state,2.40000000105e-05
smap,8.00000000538e-05
infer,0.00138199999999
constraints,0.000116999999946
foldmap_annots,6.70000000014e-05
state,0.00121499999986
smap,0.00305000000041
infer,1.259669
constraints,0.0186490000001
foldmap_annots,0.00267800000027
state,2.99999999953e-05
smap,7.2999999972e-05
infer,0.001257
constraints,8.59999999676e-05
foldmap_annots,7.10000000197e-05
state,0.00225199999969
smap,0.00539600000059
infer,3.109758
constraints,0.0370259999993
foldmap_annots,0.00430900000013
state,2.50000000079e-05
smap,7.10000000197e-05
infer,0.000986999999995
constraints,4.79999999925e-05
foldmap_annots,5.59999999439e-05
state,0.00184099999987
smap,0.00430000000013
infer,0.444758
constraints,0.0239259999997
foldmap_annots,0.00355999999972
state,2.1000000018e-05
smap,6.69999999872e-05
infer,0.000996000000001
constraints,4.69999999666e-05
foldmap_annots,6.10000000023e-05
state,0.00179700000018
smap,0.00428099999959
infer,0.580139
constraints,0.023982
foldmap_annots,0.00360700000019
state,2.80000000004e-05
smap,6.59999999897e-05
infer,0.000785000000008
constraints,3.20000000471e-05
foldmap_annots,3.99999999985e-05
state,0.00151699999989
smap,0.00355999999977
infer,0.320762
constraints,0.0107889999997
foldmap_annots,0.00290799999988
state,2.09999999754e-05
smap,6.19999999714e-05
infer,0.000818999999993
constraints,3.10000000354e-05
foldmap_annots,4.10000000102e-05
state,0.00151200000026
smap,0.00355000000029
infer,0.302519
constraints,0.0107699999997
foldmap_annots,0.00292000000033
state,2.69999999887e-05
smap,8.99999999859e-05
infer,0.001401
constraints,7.10000000055e-05
foldmap_annots,7.19999999887e-05
state,0.00138599999991
smap,0.00376300000042
infer,0.624957
constraints,0.0212100000001
foldmap_annots,0.00341899999981
state,6.0000000019e-05
smap,0.000111000000047
infer,0.00156600000001
constraints,8.99999999433e-05
foldmap_annots,7.69999999477e-05
state,0.00159899999994
smap,0.00492999999993
infer,0.978505
constraints,0.0256709999997
foldmap_annots,0.00421799999981
state,2.20000000013e-05
smap,3.9999999899e-06
infer,0.000360999999998
constraints,4.00000000411e-06
foldmap_annots,1.10000000149e-05
state,1.00000000032e-05
smap,3.09999999928e-05
infer,0.000915000000006
constraints,5.00000000585e-05
foldmap_annots,4.00000000127e-05
state,0.000187000000111
smap,0.000642000000013
infer,0.012418
constraints,0.00105999999995
foldmap_annots,0.000679999999988
state,3.9999999899e-06
smap,1.10000000149e-05
infer,0.000281000000001
foldmap_annots,1.29999999956e-05
state,1.99999999495e-06
smap,9.0000000057e-06
infer,0.000232999999994
foldmap_annots,1.20000000123e-05
state,4.49999999859e-05
smap,9.49999999733e-05
infer,0.00115
constraints,6.39999999521e-05
foldmap_annots,6.90000000105e-05
state,2.10000000322e-05
smap,5.09999999423e-05
infer,0.000526999999991
constraints,1.29999999956e-05
foldmap_annots,1.3000000024e-05
state,0.00318700000018
smap,0.00693799999979
infer,0.378032
constraints,0.0415209999995
foldmap_annots,0.00480499999995
state,4.0999999996e-05
smap,9.20000000377e-05
infer,0.00119600000001
constraints,6.39999999379e-05
foldmap_annots,5.29999999657e-05
state,0.00206500000017
smap,0.00428300000007
infer,0.13627
constraints,0.00691100000026
foldmap_annots,0.00250699999995
state,2.09999999896e-05
smap,6.10000000307e-05
infer,0.000976000000009
constraints,4.69999999666e-05
foldmap_annots,3.79999999751e-05
state,0.000663000000003
smap,0.00143000000017
infer,0.075354
constraints,0.00243800000001
foldmap_annots,0.00106300000002
state,4.99999999732e-05
smap,0.00012900000003
infer,0.001227
constraints,5.09999999707e-05
foldmap_annots,5.39999999916e-05
state,0.00076700000001
smap,0.00195499999978
infer,0.045985
constraints,0.00259899999988
foldmap_annots,0.00122800000004
state,1.00000001169e-06
smap,7.00000002496e-06
infer,0.000465999999989
constraints,1.70000000139e-05
foldmap_annots,1.29999999956e-05
state,9.99999997475e-07
smap,1.10000000149e-05
infer,0.000448000000006
constraints,1.99999999779e-05
foldmap_annots,1.60000000022e-05
state,1.3000000024e-05
smap,2.60000000054e-05
infer,0.000708000000003
constraints,3.39999999852e-05
foldmap_annots,1.99999999921e-05
state,0.00125300000023
smap,0.00323200000052
infer,0.762547
constraints,0.022071
foldmap_annots,0.00277399999977
state,1.00000000032e-05
smap,2.89999999694e-05
infer,0.000493000000006
constraints,2.00000000348e-05
foldmap_annots,1.89999999947e-05
state,0.000619000000171
smap,0.00145699999989
infer,0.031174
constraints,0.00626900000016
foldmap_annots,0.000743000000185


==> data/MSetList_sized/stats2.csv <==
smap,1.99999999995e-06
infer,0.000405
foldmap_annots,2.99999999998e-06
state,9.99999999973e-07
smap,4e-06
infer,0.000324
constraints,3.00000000009e-06
foldmap_annots,6.99999999998e-06
state,1.99999999995e-06
smap,1.40000000001e-05
infer,0.000425
constraints,5.00000000003e-06
foldmap_annots,1.89999999999e-05
state,1.2e-05
smap,2.89999999999e-05
infer,0.0008
constraints,3.2e-05
foldmap_annots,4.8e-05
state,2.70000000001e-05
smap,5.59999999998e-05
infer,0.002388
constraints,0.000109
foldmap_annots,8.70000000001e-05
state,3.50000000002e-05
smap,6.69999999998e-05
infer,0.003252
constraints,0.000168
foldmap_annots,9.90000000001e-05
state,2.99999999998e-06
smap,1.30000000002e-05
infer,0.000477
constraints,1.29999999998e-05
foldmap_annots,2.59999999999e-05
state,3.09999999998e-05
smap,8.8e-05
infer,0.0027
constraints,0.00014
foldmap_annots,0.000142
state,7.70000000003e-05
smap,0.000202999999999
infer,0.005105
constraints,0.0003
foldmap_annots,0.000268
state,7.10000000003e-05
smap,0.000202999999999
infer,0.005215
constraints,0.000259999999999
foldmap_annots,0.000276000000003
state,7.70000000001e-05
smap,0.000215000000003
infer,0.046519
constraints,0.000259
foldmap_annots,0.000292999999997
state,5.69999999999e-05
smap,0.000155000000001
infer,0.004998
constraints,0.000210000000001
foldmap_annots,0.00021
state,5.00000000003e-05
smap,9.19999999991e-05
infer,0.003594
constraints,0.000184
foldmap_annots,0.000135999999999
state,3.99999999989e-06
smap,5.09999999994e-05
infer,0.00086
constraints,5.40000000007e-05
foldmap_annots,6.19999999991e-05
state,4.10000000013e-05
smap,0.000134999999999
infer,0.00274
constraints,0.000162000000001
foldmap_annots,0.000179000000001
state,3.70000000001e-05
smap,9.89999999996e-05
infer,0.002454
constraints,0.000141
foldmap_annots,0.000137000000001
state,3.29999999999e-05
smap,9.79999999999e-05
infer,0.002354
constraints,0.000124000000001
foldmap_annots,0.000127
state,8.49999999999e-05
smap,0.000238000000001
infer,0.006669
constraints,0.000258000000001
foldmap_annots,0.000322
state,6.99999999998e-06
smap,4.10000000003e-05
infer,0.000753
constraints,1.6e-05
foldmap_annots,3.10000000002e-05
state,4e-06
smap,2.10000000002e-05
infer,0.000451
constraints,8.9999999997e-06
foldmap_annots,2.49999999999e-05
state,1.3e-05
smap,4.20000000004e-05
infer,0.001084
constraints,4e-05
foldmap_annots,6.39999999993e-05
state,2.8e-05
smap,8.50000000003e-05
infer,0.002405
constraints,0.000137
foldmap_annots,0.000127
state,2.00000000006e-06
smap,1.19999999999e-05
infer,0.000265
foldmap_annots,1.3e-05
state,5.10000000002e-05
smap,8.19999999996e-05
infer,0.00429
constraints,0.000183
foldmap_annots,0.000123
state,1.4e-05
smap,3.30000000001e-05
infer,0.00116
constraints,5.20000000004e-05
foldmap_annots,4.49999999996e-05
state,3.10000000001e-05
smap,6.10000000002e-05
infer,0.001912
constraints,9.49999999997e-05
foldmap_annots,7.10000000004e-05
state,7.00000000009e-06
smap,2.30000000003e-05
infer,0.000524
constraints,1.39999999997e-05
foldmap_annots,1.99999999999e-05
state,3.20000000006e-05
smap,3.39999999991e-05
infer,0.000608
constraints,1.89999999997e-05
foldmap_annots,2.60000000009e-05
state,2.20000000002e-05
smap,5.80000000008e-05
infer,0.000838
constraints,3.40000000001e-05
foldmap_annots,4.69999999999e-05
state,2.30000000006e-05
smap,6.39999999981e-05
infer,0.001284
constraints,6.30000000004e-05
foldmap_annots,6.20000000002e-05
state,1.20000000001e-05
smap,3.30000000004e-05
infer,0.000724
constraints,3.59999999997e-05
foldmap_annots,2.7e-05
state,0.00034
smap,0.000788000000001
infer,0.082328
constraints,0.001734
foldmap_annots,0.000635
state,1.00000000001e-05
smap,3.39999999999e-05
infer,0.000692
constraints,2.90000000003e-05
foldmap_annots,2.50000000001e-05
state,0.000495999999999
smap,0.001581
infer,0.226741
constraints,0.001842
foldmap_annots,0.00103
state,1.20000000003e-05
smap,3.39999999999e-05
infer,0.000776
constraints,2.49999999997e-05
foldmap_annots,3.00000000004e-05
state,2.20000000006e-05
smap,6.5999999999e-05
infer,0.00127
constraints,6.90000000005e-05
foldmap_annots,6.00000000017e-05
state,8.9999999997e-06
smap,2.20000000002e-05
infer,0.00066
constraints,3.50000000005e-05
foldmap_annots,3.39999999996e-05
state,8.9999999997e-06
smap,1.8000000001e-05
infer,0.000618
constraints,2.99999999998e-05
foldmap_annots,3.29999999984e-05
state,5.99999999995e-06
smap,1.1999999999e-05
infer,0.00048
constraints,1.69999999995e-05
foldmap_annots,2.3000000001e-05
state,4.00000000012e-06
smap,2.19999999997e-05
infer,0.000539
constraints,2.2e-05
foldmap_annots,3.60000000008e-05
state,5.00000000025e-06
smap,2.20000000006e-05
infer,0.000592
constraints,2.70000000007e-05
foldmap_annots,3.39999999994e-05
state,1.69999999993e-05
smap,5.49999999997e-05
infer,0.000856
constraints,4.19999999979e-05
foldmap_annots,4.29999999993e-05
state,0.00133000000001
smap,0.00359199999998
infer,0.567636
constraints,0.021288
foldmap_annots,0.003339
state,7.99999999934e-06
smap,3.80000000004e-05
infer,0.000797
constraints,3.69999999998e-05
foldmap_annots,4.30000000007e-05
state,0.000630000000002
smap,0.00193500000001
infer,0.190827
constraints,0.010169
foldmap_annots,0.00222499999998
state,1.10000000006e-05
smap,4.19999999988e-05
infer,0.000648
constraints,1.90000000018e-05
foldmap_annots,3.10000000003e-05
state,0.000925999999995
smap,0.00258600000001
infer,0.425906
constraints,0.010936
foldmap_annots,0.002708
state,1.60000000009e-05
smap,5.30000000007e-05
infer,0.000898
constraints,4.90000000002e-05
foldmap_annots,5.20000000002e-05
state,0.00261500000001
smap,0.00745899999999
infer,2.222934
constraints,0.054544
foldmap_annots,0.00768299999998
state,9.99999999962e-06
smap,4.59999999984e-05
infer,0.000822
constraints,3.50000000005e-05
foldmap_annots,4.40000000008e-05
state,0.00141499999998
smap,0.00412300000003
infer,0.669734
constraints,0.0331109999999
foldmap_annots,0.00417899999999
state,1.10000000006e-05
smap,3.79999999955e-05
infer,0.000596
constraints,1.90000000009e-05
foldmap_annots,2.90000000023e-05
state,0.000884000000001
smap,0.002524
infer,0.281828
constraints,0.010479
foldmap_annots,0.00253100000001
state,1.50000000003e-05
smap,5.59999999998e-05
infer,0.000941999999999
constraints,4.99999999972e-05
foldmap_annots,5.30000000012e-05
state,0.00234600000001
smap,0.00667200000002
infer,0.835176
constraints,0.0445650000001
foldmap_annots,0.00647599999998
state,4.99999999981e-06
smap,2.19999999986e-05
infer,0.000428
constraints,9.99999999962e-06
foldmap_annots,1.60000000005e-05
state,7.09999999948e-05
smap,0.000202999999998
infer,0.004146
constraints,0.000245
foldmap_annots,0.000190000000003
state,3.00000000042e-06
smap,2.30000000014e-05
infer,0.000543
constraints,2.59999999992e-05
foldmap_annots,2.69999999976e-05
state,0.000377999999997
smap,0.001212
infer,0.096855
constraints,0.013477
foldmap_annots,0.001295
state,2.10000000003e-05
smap,5.60000000043e-05
infer,0.000867
constraints,5.10000000098e-05
foldmap_annots,5.49999999997e-05
state,0.004267
smap,0.0120129999999
infer,4.703139
constraints,0.201226
foldmap_annots,0.0126680000001
state,1.69999999962e-05
smap,4.50000000036e-05
infer,0.000539
constraints,2.90000000014e-05
foldmap_annots,3.00000000095e-05
state,0.00287000000002
smap,0.007714
infer,1.997628
constraints,0.0610040000001
foldmap_annots,0.00760099999993
state,2.20000000013e-05
smap,6.29999999937e-05
infer,0.000927999999998
constraints,5.40000000129e-05
foldmap_annots,5.69999999982e-05
state,0.0072959999998
smap,0.0203010000001
infer,8.733828
constraints,0.334433
foldmap_annots,0.020845
state,2.20000000013e-05
smap,5.09999999849e-05
infer,0.000864
constraints,5.79999999957e-05
foldmap_annots,5.69999999946e-05
state,0.00476099999995
smap,0.013145
infer,4.616507
constraints,0.190747
foldmap_annots,0.012602
state,2.19999999977e-05
smap,5.49999999926e-05
infer,0.000734999999999
constraints,2.99999999989e-05
foldmap_annots,4.10000000031e-05
state,0.00243700000007
smap,0.00640299999979
infer,1.608351
constraints,0.0483509999999
foldmap_annots,0.00661400000008
state,2.49999999795e-05
smap,5.90000000358e-05
infer,0.000941000000005
constraints,5.8000000017e-05
foldmap_annots,5.99999999906e-05
state,0.00620699999988
smap,0.0185269999995
infer,6.939186
constraints,0.257322
foldmap_annots,0.0175890000001
state,2.1000000018e-05
smap,5.99999999764e-05
infer,0.000889000000001
constraints,5.59999999865e-05
foldmap_annots,5.90000000074e-05
state,0.00392100000003
smap,0.0112169999994
infer,4.08174
constraints,0.176589
foldmap_annots,0.0117770000005
state,1.7999999983e-05
smap,4.60000000189e-05
infer,0.000540000000001
constraints,2.70000000029e-05
foldmap_annots,2.89999999978e-05
state,0.00243600000021
smap,0.00655300000012
infer,1.629324
constraints,0.0487570000005
foldmap_annots,0.00664599999988
state,2.50000000079e-05
smap,6.90000000247e-05
infer,0.000982
constraints,5.99999999977e-05
foldmap_annots,5.99999999835e-05
state,0.00749900000002
smap,0.0209310000001
infer,7.307393
constraints,0.295496000001
foldmap_annots,0.0198780000009
state,3.00000000237e-05
smap,7.80000000162e-05
infer,0.000938000000005
constraints,3.90000000081e-05
foldmap_annots,4.69999999808e-05
state,0.00579500000003
smap,0.015925
infer,4.489618
constraints,0.261782
foldmap_annots,0.013463
state,2.9000000012e-05
smap,8.59999999818e-05
infer,0.000999
constraints,5.49999999961e-05
foldmap_annots,5.40000000129e-05
state,0.00859900000029
smap,0.0228929999995
infer,3.666026
constraints,0.223048
foldmap_annots,0.0169180000004
state,4.00000000411e-06
smap,1.30000000098e-05
infer,0.000367999999995
constraints,4.00000000411e-06
foldmap_annots,7.99999999401e-06
state,6.99999999654e-06
smap,2.79999999719e-05
infer,0.000520999999992
constraints,1.29999999814e-05
foldmap_annots,3.00000000237e-05
state,3.00000000664e-06
smap,1.09999999864e-05
infer,0.000329999999991
constraints,4.99999998738e-06
foldmap_annots,7.9999999798e-06
state,0.000115000000022
smap,0.000344000000013
infer,0.01225
constraints,0.000686000000059
foldmap_annots,0.000402000000065
state,1.10000000006e-05
smap,3.59999999802e-05
infer,0.000630000000001
constraints,2.00000000063e-05
foldmap_annots,3.00000000095e-05
state,0.000338999999968
smap,0.000799000000129
infer,0.04448
constraints,0.00134400000003
foldmap_annots,0.000741000000062
state,8.99999999149e-06
smap,2.9000000012e-05
infer,0.00061500000001
constraints,2.49999999937e-05
foldmap_annots,3.19999999903e-05
state,3.30000000872e-05
smap,0.000105999999946
infer,0.001912
constraints,0.000131999999965
foldmap_annots,0.000129999999928
state,9.99999998896e-06
smap,2.50000000079e-05
infer,0.000547999999995
constraints,1.60000000022e-05
foldmap_annots,2.40000000247e-05
state,9.10000000118e-05
smap,0.000246000000033
infer,0.00406
constraints,0.000271999999853
foldmap_annots,0.000265999999954
state,8.99999997728e-06
smap,2.60000000338e-05
infer,0.000534999999999
constraints,1.80000000256e-05
foldmap_annots,2.19999999587e-05
state,9.30000000352e-05
smap,0.000272000000066
infer,0.00420799999999
constraints,0.000300000000067
foldmap_annots,0.000279999999975
state,8.00000000822e-06
smap,3.80000000177e-05
infer,0.00184
constraints,3.99999999416e-05
foldmap_annots,4.50000000001e-05
state,0.000199000000009
smap,0.000612999999959
infer,0.026492
constraints,0.00143100000007
foldmap_annots,0.000704000000013
state,1.69999999997e-05
smap,5.59999999723e-05
infer,0.000990999999999
constraints,5.80000000099e-05
foldmap_annots,5.7999999953e-05
state,0.00128799999976
smap,0.00373499999995
infer,0.41491
constraints,0.0362899999996
foldmap_annots,0.00369000000039
state,1.40000000215e-05
smap,4.20000000076e-05
infer,0.000727999999995
constraints,2.89999999978e-05
foldmap_annots,3.49999999827e-05
state,0.000266000000025
smap,0.000658999999928
infer,0.033217
constraints,0.0012169999999
foldmap_annots,0.000682999999981
state,1.00000000316e-05
smap,3.79999999751e-05
infer,0.000760999999997
constraints,3.49999999969e-05
foldmap_annots,4.20000000219e-05
state,0.000317000000052
smap,0.000948000000051
infer,0.071518
constraints,0.0024819999999
foldmap_annots,0.00110000000005
state,1.60000000307e-05
smap,4.99999999874e-05
infer,0.000962999999999
constraints,6.10000000165e-05
foldmap_annots,6.50000000064e-05
state,0.0061550000004
smap,0.0166280000005
infer,4.788756
constraints,0.278745
foldmap_annots,0.0222839999999
state,1.30000000098e-05
smap,4.09999999675e-05
infer,0.000735000000006
constraints,2.69999999745e-05
foldmap_annots,3.50000000111e-05
state,0.000399999999914
smap,0.00109799999991
infer,0.06158
constraints,0.0021399999997
foldmap_annots,0.00108500000022
state,1.70000000423e-05
smap,6.49999999922e-05
infer,0.000975000000011
constraints,4.70000000377e-05
foldmap_annots,6.59999999897e-05
state,1.49999999621e-05
smap,6.50000000348e-05
infer,0.000889000000001
constraints,3.80000000177e-05
foldmap_annots,6.30000000115e-05
state,3.50000000111e-05
smap,0.000107999999969
infer,0.00142600000001
constraints,9.69999999825e-05
foldmap_annots,9.60000000276e-05
state,0.000490000000056
smap,0.00143399999992
infer,0.034524
constraints,0.0080250000003
foldmap_annots,0.00123400000017
state,1.10000000006e-05
smap,3.99999999843e-05
infer,0.000819000000007
constraints,5.39999999773e-05
foldmap_annots,4.39999999742e-05
state,1.69999999855e-05
smap,8.70000000646e-05
infer,0.001396
constraints,9.79999999231e-05
foldmap_annots,0.000106000000017
state,1.70000000281e-05
smap,4.79999999357e-05
infer,0.000702000000004
constraints,2.8000000043e-05
foldmap_annots,3.30000000588e-05
state,2.99999999669e-05
smap,9.10000000403e-05
infer,0.001204
constraints,5.10000000276e-05
foldmap_annots,7.50000000096e-05
state,1.50000000332e-05
smap,4.29999999625e-05
infer,0.000809000000004
constraints,3.70000000061e-05
foldmap_annots,4.899999999e-05
state,0.000785000000121
smap,0.00219899999998
infer,0.155809
constraints,0.0159729999994
foldmap_annots,0.00210700000032
state,1.5000000019e-05
smap,4.19999999508e-05
infer,0.000618000000003
constraints,2.09999999896e-05
foldmap_annots,3.1000000007e-05
state,0.000636999999898
smap,0.00160499999967
infer,0.164523
constraints,0.00556899999989
foldmap_annots,0.00162400000015
state,2.1000000018e-05
smap,6.60000000039e-05
infer,0.001318
constraints,9.80000000652e-05
foldmap_annots,7.39999999553e-05
state,0.0014969999998
smap,0.00386400000032
infer,1.055503
constraints,0.0161450000002
foldmap_annots,0.00313399999966
state,2.70000000171e-05
smap,7.8000000002e-05
infer,0.001367
constraints,9.29999999784e-05
foldmap_annots,7.19999999745e-05
state,0.00119999999991
smap,0.00302599999959
infer,1.277436
constraints,0.0187679999999
foldmap_annots,0.00268900000044
state,2.90000000405e-05
smap,7.40000000121e-05
infer,0.001262
constraints,9.39999999616e-05
foldmap_annots,7.00000000222e-05
state,0.00233199999985
smap,0.00538199999964
infer,3.156947
constraints,0.0371410000008
foldmap_annots,0.00435400000001
state,2.59999999628e-05
smap,6.90000000674e-05
infer,0.000984000000003
constraints,5.10000000133e-05
foldmap_annots,6.09999999881e-05
state,0.00181099999972
smap,0.00432899999979
infer,0.448675
constraints,0.0238570000002
foldmap_annots,0.00367800000012
state,2.19999999871e-05
smap,6.7000000044e-05
infer,0.000980999999996
constraints,5.10000000133e-05
foldmap_annots,5.70000000266e-05
state,0.00179399999986
smap,0.00444299999988
infer,0.584544
constraints,0.0240269999999
foldmap_annots,0.0036699999996
state,2.29999999988e-05
smap,6.39999999805e-05
infer,0.000768000000008
constraints,2.99999999669e-05
foldmap_annots,3.99999999985e-05
state,0.00151300000039
smap,0.00355499999952
infer,0.324351
constraints,0.0108049999998
foldmap_annots,0.0029989999999
state,2.19999999871e-05
smap,6.70000000724e-05
infer,0.000809000000004
constraints,3.00000000095e-05
foldmap_annots,4.00000000269e-05
state,0.00154000000015
smap,0.00355099999969
infer,0.30548
constraints,0.0107540000002
foldmap_annots,0.00292500000049
state,2.69999999887e-05
smap,9.10000000118e-05
infer,0.001361
constraints,8.20000000061e-05
foldmap_annots,6.60000000323e-05
state,0.00136199999996
smap,0.00386000000003
infer,0.633936
constraints,0.0209430000003
foldmap_annots,0.00343199999971
state,3.20000000045e-05
smap,0.000104000000107
infer,0.00151100000001
constraints,8.8000000062e-05
foldmap_annots,7.89999999142e-05
state,0.00163500000021
smap,0.00494699999986
infer,0.992456
constraints,0.025786
foldmap_annots,0.004222
state,1.00000001169e-06
smap,4.00000000411e-06
infer,0.000328999999994
constraints,3.9999999899e-06
foldmap_annots,7.00000002496e-06
state,9.0000000057e-06
smap,3.5000000068e-05
infer,0.000906000000001
constraints,5.4999999989e-05
foldmap_annots,4.09999999533e-05
state,0.000185999999971
smap,0.000596999999999
infer,0.012382
constraints,0.00102100000001
foldmap_annots,0.000715999999912
state,3.9999999899e-06
smap,1.3000000024e-05
infer,0.000285000000005
foldmap_annots,1.29999999814e-05
state,1.99999999495e-06
smap,8.00000000822e-06
infer,0.000237999999996
foldmap_annots,1.40000000073e-05
state,4.19999999934e-05
smap,9.70000000109e-05
infer,0.001137
constraints,6.30000000399e-05
foldmap_annots,7.09999999629e-05
state,2.30000000272e-05
smap,4.89999999616e-05
infer,0.000514999999993
constraints,1.20000000123e-05
foldmap_annots,1.50000000048e-05
state,0.00313100000002
smap,0.00704399999995
infer,0.381777
constraints,0.0416279999999
foldmap_annots,0.00480600000014
state,4.09999999818e-05
smap,9.60000000561e-05
infer,0.001212
constraints,7.09999999913e-05
foldmap_annots,5.09999999707e-05
state,0.00214099999992
smap,0.00425100000012
infer,0.137531
constraints,0.00692299999999
foldmap_annots,0.00254499999973
state,2.10000000038e-05
smap,6.10000000165e-05
infer,0.000960000000006
constraints,4.49999999574e-05
foldmap_annots,3.90000000294e-05
state,0.000622999999834
smap,0.00147600000024
infer,0.07601
constraints,0.00239300000017
foldmap_annots,0.00107399999992
state,5.09999999565e-05
smap,0.000122000000033
infer,0.001243
constraints,5.30000000225e-05
foldmap_annots,6.60000000039e-05
state,0.000776000000016
smap,0.00200499999993
infer,0.046266
constraints,0.00257299999977
foldmap_annots,0.00121799999997
state,1.99999999495e-06
smap,1.00000000032e-05
infer,0.000769999999989
constraints,2.5999999977e-05
foldmap_annots,6.29999999688e-05
state,9.99999997475e-07
smap,1.10000000291e-05
infer,0.000541999999996
constraints,1.89999999805e-05
foldmap_annots,1.89999999947e-05
state,1.10000000149e-05
smap,2.40000000389e-05
infer,0.000683999999993
constraints,3.1000000007e-05
foldmap_annots,2.10000000038e-05
state,0.00127499999984
smap,0.00323699999984
infer,0.770386
constraints,0.0222740000009
foldmap_annots,0.00280000000038
state,1.00000000032e-05
smap,2.50000000364e-05
infer,0.000488999999988
constraints,1.7999999983e-05
foldmap_annots,2.50000000079e-05
state,0.000613000000058
smap,0.00146299999996
infer,0.031397
constraints,0.00631199999994
foldmap_annots,0.00073799999987


==> data/MSetList_sized/stats3.csv <==
smap,9.99999999973e-07
infer,0.000391
foldmap_annots,2.99999999992e-06
state,1.00000000003e-06
smap,3.00000000003e-06
infer,0.00031
constraints,2.99999999998e-06
foldmap_annots,7.99999999995e-06
state,2e-06
smap,1.8e-05
infer,0.000446
constraints,7.00000000009e-06
foldmap_annots,1.7e-05
state,1.20000000001e-05
smap,4.20000000002e-05
infer,0.000824
constraints,2.89999999996e-05
foldmap_annots,4.39999999998e-05
state,3.2e-05
smap,5.29999999997e-05
infer,0.002379
constraints,0.000109
foldmap_annots,9.09999999999e-05
state,3.70000000001e-05
smap,7.30000000002e-05
infer,0.00324
constraints,0.000166
foldmap_annots,0.000102
state,2.00000000006e-06
smap,1.6e-05
infer,0.000499
constraints,1.2e-05
foldmap_annots,2e-05
state,3.50000000003e-05
smap,8.20000000004e-05
infer,0.002689
constraints,0.000135999999999
foldmap_annots,0.000136
state,7.3e-05
smap,0.000192
infer,0.005026
constraints,0.00027
foldmap_annots,0.000268
state,6.39999999996e-05
smap,0.000199999999999
infer,0.00524
constraints,0.000259999999999
foldmap_annots,0.000272
state,8.60000000001e-05
smap,0.000242000000001
infer,0.047582
constraints,0.000266000000001
foldmap_annots,0.000293
state,6.60000000002e-05
smap,0.000156999999999
infer,0.005033
constraints,0.000240999999999
foldmap_annots,0.000222
state,4.6e-05
smap,8.59999999996e-05
infer,0.003425
constraints,0.00022
foldmap_annots,0.000114
state,5.00000000014e-06
smap,5.00000000001e-05
infer,0.000865
constraints,5.69999999999e-05
foldmap_annots,6.7e-05
state,4.3e-05
smap,0.000122
infer,0.002629
constraints,0.000154
foldmap_annots,0.000172999999999
state,3.29999999996e-05
smap,8.80000000001e-05
infer,0.002375
constraints,0.00012
foldmap_annots,0.000134999999999
state,3.1e-05
smap,9.19999999995e-05
infer,0.00231
constraints,0.000116
foldmap_annots,0.000126
state,9.19999999998e-05
smap,0.000221
infer,0.006263
constraints,0.000256
foldmap_annots,0.000262000000001
state,6.99999999998e-06
smap,3.2e-05
infer,0.000534
constraints,1.4e-05
foldmap_annots,3.00000000002e-05
state,4.99999999992e-06
smap,1.90000000001e-05
infer,0.000432
constraints,9.00000000015e-06
foldmap_annots,2.19999999999e-05
state,1.29999999997e-05
smap,4.00000000003e-05
infer,0.00105
constraints,4.39999999999e-05
foldmap_annots,6.29999999994e-05
state,2.90000000002e-05
smap,8.19999999995e-05
infer,0.002343
constraints,0.00013
foldmap_annots,0.000131000000001
state,2.00000000006e-06
smap,9.99999999995e-06
infer,0.000261
foldmap_annots,1.5e-05
state,5.19999999997e-05
smap,8.20000000009e-05
infer,0.004292
constraints,0.000186
foldmap_annots,0.000124999999999
state,2.00000000002e-05
smap,3.80000000002e-05
infer,0.001162
constraints,5.30000000003e-05
foldmap_annots,4.80000000003e-05
state,2.99999999995e-05
smap,5.80000000002e-05
infer,0.001898
constraints,9.2e-05
foldmap_annots,7.19999999996e-05
state,7.00000000009e-06
smap,2.29999999998e-05
infer,0.000521
constraints,1.9e-05
foldmap_annots,1.8e-05
state,1.1e-05
smap,4.9e-05
infer,0.000592
constraints,1.50000000001e-05
foldmap_annots,2.39999999999e-05
state,2.09999999998e-05
smap,6.30000000001e-05
infer,0.000822
constraints,3.40000000003e-05
foldmap_annots,4.69999999999e-05
state,2.29999999998e-05
smap,6.8e-05
infer,0.001287
constraints,0.000102
foldmap_annots,5.70000000001e-05
state,1.49999999999e-05
smap,3.1e-05
infer,0.000728
constraints,3.99999999994e-05
foldmap_annots,2.70000000001e-05
state,0.000346000000002
smap,0.000770999999999
infer,0.079315
constraints,0.001751
foldmap_annots,0.000613999999998
state,8.00000000001e-06
smap,2.39999999999e-05
infer,0.000607
constraints,2.30000000004e-05
foldmap_annots,2.30000000002e-05
state,0.000468000000001
smap,0.001305
infer,0.204082
constraints,0.001754
foldmap_annots,0.000957999999998
state,1.00000000001e-05
smap,3.39999999994e-05
infer,0.000657
constraints,2.29999999992e-05
foldmap_annots,3.00000000004e-05
state,2.2e-05
smap,6.40000000001e-05
infer,0.001229
constraints,6.5e-05
foldmap_annots,5.9e-05
state,6.99999999965e-06
smap,2.30000000006e-05
infer,0.000633
constraints,3.2e-05
foldmap_annots,3.49999999998e-05
state,6.00000000039e-06
smap,1.8000000001e-05
infer,0.000618
constraints,4.79999999992e-05
foldmap_annots,3.39999999996e-05
state,3.99999999989e-06
smap,1.29999999998e-05
infer,0.000467
constraints,1.90000000004e-05
foldmap_annots,2.09999999998e-05
state,4.00000000012e-06
smap,1.40000000002e-05
infer,0.000525
constraints,2.49999999993e-05
foldmap_annots,2.69999999993e-05
state,5.00000000025e-06
smap,2.09999999996e-05
infer,0.00055
constraints,2.79999999997e-05
foldmap_annots,3.29999999995e-05
state,1.70000000002e-05
smap,5.00000000003e-05
infer,0.000847
constraints,3.90000000015e-05
foldmap_annots,4.3000000002e-05
state,0.00126600000001
smap,0.00345599999999
infer,0.552064
constraints,0.020167
foldmap_annots,0.00309099999999
state,5.99999999951e-06
smap,3.59999999993e-05
infer,0.000795
constraints,3.79999999982e-05
foldmap_annots,4.79999999983e-05
state,0.000637999999999
smap,0.00195599999999
infer,0.19093
constraints,0.010059
foldmap_annots,0.002169
state,1.00000000005e-05
smap,4.09999999986e-05
infer,0.000652
constraints,1.99999999997e-05
foldmap_annots,3.10000000008e-05
state,0.000920999999997
smap,0.002557
infer,0.396875
constraints,0.011013
foldmap_annots,0.002646
state,1.7000000001e-05
smap,4.69999999977e-05
infer,0.000939
constraints,5.30000000016e-05
foldmap_annots,5.39999999996e-05
state,0.00255900000001
smap,0.007543
infer,2.307201
constraints,0.054386
foldmap_annots,0.00760700000001
state,1.39999999993e-05
smap,4.20000000014e-05
infer,0.000783
constraints,3.89999999992e-05
foldmap_annots,4.49999999974e-05
state,0.00146799999999
smap,0.00417099999997
infer,0.668356
constraints,0.033044
foldmap_annots,0.00407699999999
state,1.10000000006e-05
smap,3.90000000019e-05
infer,0.000628
constraints,1.89999999991e-05
foldmap_annots,2.89999999996e-05
state,0.000939999999988
smap,0.00257099999998
infer,0.28257
constraints,0.010505
foldmap_annots,0.00265699999998
state,1.49999999994e-05
smap,5.50000000015e-05
infer,0.000954999999999
constraints,5.39999999987e-05
foldmap_annots,5.19999999966e-05
state,0.00241900000001
smap,0.00652900000001
infer,0.828413
constraints,0.04437
foldmap_annots,0.006517
state,3.99999999967e-06
smap,1.9e-05
infer,0.000446999999999
constraints,8.00000000023e-06
foldmap_annots,2.0000000001e-05
state,7.90000000022e-05
smap,0.000208000000001
infer,0.004167
constraints,0.000229000000006
foldmap_annots,0.000196000000006
state,4.99999999981e-06
smap,1.89999999982e-05
infer,0.00055
constraints,2.50000000017e-05
foldmap_annots,2.90000000014e-05
state,0.000390999999995
smap,0.001177
infer,0.09633
constraints,0.013555
foldmap_annots,0.00130999999999
state,1.89999999947e-05
smap,5.90000000003e-05
infer,0.0009
constraints,5.29999999941e-05
foldmap_annots,5.20000000055e-05
state,0.00418700000003
smap,0.0120280000001
infer,4.663133
constraints,0.20036
foldmap_annots,0.0127619999999
state,2.0000000001e-05
smap,6.79999999953e-05
infer,0.000810999999999
constraints,3.19999999974e-05
foldmap_annots,4.50000000001e-05
state,0.00292099999998
smap,0.00775700000005
infer,1.985079
constraints,0.0618159999998
foldmap_annots,0.00772999999994
state,2.39999999998e-05
smap,6.29999999973e-05
infer,0.000938000000001
constraints,5.39999999987e-05
foldmap_annots,5.60000000007e-05
state,0.00686099999995
smap,0.0197069999998
infer,8.586409
constraints,0.296119
foldmap_annots,0.019736
state,2.30000000094e-05
smap,5.4999999989e-05
infer,0.000885
constraints,5.20000000073e-05
foldmap_annots,5.50000000104e-05
state,0.00475199999996
smap,0.0131370000001
infer,4.580591
constraints,0.190534
foldmap_annots,0.0126450000001
state,2.19999999942e-05
smap,5.10000000098e-05
infer,0.000800999999999
constraints,2.90000000049e-05
foldmap_annots,4.20000000005e-05
state,0.00247199999999
smap,0.00651899999992
infer,1.592855
constraints,0.048791
foldmap_annots,0.0066289999998
state,2.60000000267e-05
smap,5.89999999647e-05
infer,0.000944999999994
constraints,6.20000000069e-05
foldmap_annots,5.80000000099e-05
state,0.00632300000034
smap,0.0186010000006
infer,6.887342
constraints,0.256674000001
foldmap_annots,0.017747
state,2.19999999942e-05
smap,5.59999999936e-05
infer,0.000891000000003
constraints,5.30000000225e-05
foldmap_annots,5.89999999647e-05
state,0.00389000000008
smap,0.0111229999999
infer,4.051512
constraints,0.176475
foldmap_annots,0.0119170000003
state,1.60000000307e-05
smap,4.69999999666e-05
infer,0.000585999999998
constraints,2.3000000013e-05
foldmap_annots,2.89999999907e-05
state,0.00246000000011
smap,0.00654900000003
infer,1.618167
constraints,0.0487110000005
foldmap_annots,0.00661799999988
state,2.30000000272e-05
smap,6.69999999872e-05
infer,0.000954999999998
constraints,6.30000000115e-05
foldmap_annots,5.99999999835e-05
state,0.00747500000006
smap,0.0209069999996
infer,7.249592
constraints,0.294383
foldmap_annots,0.019963
state,2.69999999958e-05
smap,7.70000000685e-05
infer,0.000918999999996
constraints,4.2999999998e-05
foldmap_annots,5.09999999707e-05
state,0.00566500000014
smap,0.016059
infer,4.437683
constraints,0.260248000001
foldmap_annots,0.0134259999995
state,3.19999999689e-05
smap,8.10000000513e-05
infer,0.000991999999997
constraints,5.50000000032e-05
foldmap_annots,5.4999999989e-05
state,0.00855199999996
smap,0.0229890000003
infer,3.627453
constraints,0.220502
foldmap_annots,0.0169779999998
state,2.99999999953e-06
smap,9.99999999607e-06
infer,0.000332
constraints,3.00000000664e-06
foldmap_annots,8.99999999859e-06
state,5.99999999906e-06
smap,2.60000000267e-05
infer,0.000515
constraints,1.1999999991e-05
foldmap_annots,3.00000000024e-05
state,2.99999999243e-06
smap,1.10000000006e-05
infer,0.000357000000008
constraints,3.9999999899e-06
foldmap_annots,9.0000000057e-06
state,0.000117999999915
smap,0.000329000000008
infer,0.012179
constraints,0.000717000000137
foldmap_annots,0.000377000000114
state,1.5000000019e-05
smap,3.69999999634e-05
infer,0.000623000000004
constraints,2.09999999754e-05
foldmap_annots,2.70000000171e-05
state,0.000327999999868
smap,0.000803000000062
infer,0.044275
constraints,0.00134999999982
foldmap_annots,0.000735000000162
state,7.99999999401e-06
smap,2.59999999628e-05
infer,0.00061500000001
constraints,3.49999999401e-05
foldmap_annots,3.60000000512e-05
state,3.59999999944e-05
smap,0.000107000000114
infer,0.001936
constraints,0.000145000000074
foldmap_annots,0.000127999999918
state,8.99999999149e-06
smap,2.60000000338e-05
infer,0.000542999999993
constraints,2.00000000206e-05
foldmap_annots,2.19999999587e-05
state,9.0999999955e-05
smap,0.000243999999967
infer,0.004088
constraints,0.000282999999953
foldmap_annots,0.000270000000143
state,1.19999999981e-05
smap,2.49999999653e-05
infer,0.000527000000005
constraints,1.60000000022e-05
foldmap_annots,2.40000000389e-05
state,0.000100999999944
smap,0.000266000000039
infer,0.00426499999999
constraints,0.000307999999933
foldmap_annots,0.000281000000157
state,8.99999999149e-06
smap,3.70000000345e-05
infer,0.001786
constraints,3.49999999827e-05
foldmap_annots,4.20000000219e-05
state,0.000220999999868
smap,0.000595000000047
infer,0.026397
constraints,0.00138200000008
foldmap_annots,0.000786999999988
state,1.59999999738e-05
smap,5.50000000032e-05
infer,0.000984000000003
constraints,5.60000000291e-05
foldmap_annots,5.79999999388e-05
state,0.00128800000012
smap,0.00364400000016
infer,0.409981
constraints,0.0365799999995
foldmap_annots,0.00369299999993
state,1.30000000098e-05
smap,5.19999999966e-05
infer,0.00106199999999
constraints,3.3999999971e-05
foldmap_annots,4.89999999758e-05
state,0.000295000000008
smap,0.000725999999801
infer,0.035247
constraints,0.00135300000012
foldmap_annots,0.000743000000028
state,9.99999998896e-06
smap,3.79999999751e-05
infer,0.000755999999996
constraints,3.89999999868e-05
foldmap_annots,4.30000000335e-05
state,0.00031599999997
smap,0.000958000000011
infer,0.071238
constraints,0.00247199999993
foldmap_annots,0.00110499999991
state,1.40000000073e-05
smap,6.20000000424e-05
infer,0.000975999999994
constraints,5.50000000032e-05
foldmap_annots,6.50000000206e-05
state,0.00603499999995
smap,0.016455
infer,4.733436
constraints,0.274842
foldmap_annots,0.0222220000012
state,1.30000000098e-05
smap,4.19999999792e-05
infer,0.000745999999992
constraints,2.89999999836e-05
foldmap_annots,3.49999999969e-05
state,0.000415999999873
smap,0.00105800000007
infer,0.061177
constraints,0.0021720000001
foldmap_annots,0.00106899999987
state,1.59999999738e-05
smap,6.30000000257e-05
infer,0.000973999999999
constraints,4.19999999366e-05
foldmap_annots,7.30000000004e-05
state,1.80000000114e-05
smap,6.10000000165e-05
infer,0.000868000000011
constraints,3.29999999593e-05
foldmap_annots,5.90000000074e-05
state,3.49999999685e-05
smap,0.000110999999976
infer,0.00146600000001
constraints,9.40000000043e-05
foldmap_annots,9.19999999809e-05
state,0.000481000000065
smap,0.00141800000013
infer,0.03439
constraints,0.00799499999992
foldmap_annots,0.00122199999987
state,8.00000000822e-06
smap,3.99999999416e-05
infer,0.000828999999996
constraints,5.20000000392e-05
foldmap_annots,4.30000000051e-05
state,1.29999999956e-05
smap,9.59999999424e-05
infer,0.001363
constraints,9.20000000235e-05
foldmap_annots,9.80000000084e-05
state,1.70000000281e-05
smap,4.39999999742e-05
infer,0.000702999999987
constraints,2.80000000004e-05
foldmap_annots,3.99999999985e-05
state,2.79999999862e-05
smap,9.30000000636e-05
infer,0.00120700000001
constraints,5.29999999799e-05
foldmap_annots,7.49999999954e-05
state,3.59999999944e-05
smap,4.6999999995e-05
infer,0.000831999999988
constraints,4.09999999818e-05
foldmap_annots,4.59999999691e-05
state,0.000797000000134
smap,0.00218399999989
infer,0.155062
constraints,0.0159560000002
foldmap_annots,0.00213800000002
state,1.39999999931e-05
smap,4.10000000102e-05
infer,0.000630000000001
constraints,2.1000000018e-05
foldmap_annots,3.29999999735e-05
state,0.000638000000023
smap,0.00162899999994
infer,0.163222
constraints,0.00561299999958
foldmap_annots,0.00161200000015
state,2.09999999612e-05
smap,7.10000000197e-05
infer,0.001293
constraints,0.000101999999998
foldmap_annots,6.89999999963e-05
state,0.00147000000003
smap,0.00388900000058
infer,1.042694
constraints,0.0161189999996
foldmap_annots,0.00322299999985
state,2.50000000079e-05
smap,7.60000000355e-05
infer,0.001347
constraints,8.80000000336e-05
foldmap_annots,7.39999999553e-05
state,0.001194
smap,0.00299499999984
infer,1.259899
constraints,0.0187349999994
foldmap_annots,0.00265599999979
state,3.29999999877e-05
smap,8.50000000554e-05
infer,0.001575
constraints,0.000135999999969
foldmap_annots,7.7000000033e-05
state,0.00232800000003
smap,0.005390000001
infer,3.123055
constraints,0.0373229999998
foldmap_annots,0.00442599999975
state,2.20000000155e-05
smap,6.49999999354e-05
infer,0.00102700000001
constraints,4.79999999925e-05
foldmap_annots,6.70000000724e-05
state,0.00180199999973
smap,0.0043060000003
infer,0.445412
constraints,0.023901
foldmap_annots,0.00362200000031
state,2.19999999871e-05
smap,6.9999999937e-05
infer,0.00100399999999
constraints,4.399999996e-05
foldmap_annots,8.50000000128e-05
state,0.00179900000003
smap,0.00427399999988
infer,0.580513
constraints,0.0240180000001
foldmap_annots,0.0036750000002
state,2.50000000221e-05
smap,6.2000000014e-05
infer,0.000765000000001
constraints,2.90000000263e-05
foldmap_annots,3.9000000001e-05
state,0.00155299999993
smap,0.00353000000004
infer,0.320869
constraints,0.010833
foldmap_annots,0.00296499999999
state,2.60000000054e-05
smap,6.0000000019e-05
infer,0.000825000000006
constraints,3.20000000187e-05
foldmap_annots,3.99999999843e-05
state,0.00155000000014
smap,0.0035309999999
infer,0.302739
constraints,0.0108029999999
foldmap_annots,0.00301100000009
state,5.49999999464e-05
smap,9.20000000519e-05
infer,0.00140399999999
constraints,7.79999999736e-05
foldmap_annots,7.2999999972e-05
state,0.00140100000004
smap,0.00378000000011
infer,0.62408
constraints,0.02101
foldmap_annots,0.00336599999957
state,3.09999999928e-05
smap,0.000103999999965
infer,0.00154499999999
constraints,9.70000000251e-05
foldmap_annots,8.20000000203e-05
state,0.001643
smap,0.00482199999992
infer,0.97931
constraints,0.025763
foldmap_annots,0.00416300000012
state,1.00000001169e-06
smap,3.9999999899e-06
infer,0.000327999999996
constraints,5.00000000159e-06
foldmap_annots,9.0000000057e-06
state,7.9999999798e-06
smap,3.29999999877e-05
infer,0.000947000000011
constraints,4.39999999742e-05
foldmap_annots,4.30000000193e-05
state,0.000187000000054
smap,0.00060999999998
infer,0.012435
constraints,0.0010299999999
foldmap_annots,0.000682000000083
state,3.9999999899e-06
smap,1.30000000098e-05
infer,0.000282000000013
foldmap_annots,1.19999999981e-05
state,1.99999999495e-06
smap,9.0000000057e-06
infer,0.000236999999998
foldmap_annots,1.10000000006e-05
state,4.40000000452e-05
smap,9.49999999591e-05
infer,0.00113499999999
constraints,6.40000000516e-05
foldmap_annots,7.60000000213e-05
state,2.49999999795e-05
smap,4.70000000377e-05
infer,0.000521999999989
constraints,1.19999999981e-05
foldmap_annots,1.49999999906e-05
state,0.00324799999989
smap,0.0069270000001
infer,0.378745
constraints,0.0418850000009
foldmap_annots,0.0047899999997
state,3.89999999726e-05
smap,0.000100000000018
infer,0.00120700000001
constraints,6.60000000323e-05
foldmap_annots,4.80000000067e-05
state,0.00208499999999
smap,0.00427100000032
infer,0.136464
constraints,0.00695099999996
foldmap_annots,0.00248400000034
state,1.7999999983e-05
smap,6.19999999998e-05
infer,0.000962000000001
constraints,4.899999999e-05
foldmap_annots,4.00000000553e-05
state,0.000620000000083
smap,0.00148000000003
infer,0.075279
constraints,0.00237700000011
foldmap_annots,0.0010420000002
state,5.39999999916e-05
smap,0.000121000000007
infer,0.001243
constraints,5.89999999363e-05
foldmap_annots,5.99999999622e-05
state,0.000751999999892
smap,0.00195600000062
infer,0.045984
constraints,0.00263000000018
foldmap_annots,0.00122399999955
state,9.99999997475e-07
smap,7.99999999401e-06
infer,0.000468999999995
constraints,1.80000000398e-05
foldmap_annots,1.19999999839e-05
state,9.99999997475e-07
smap,8.99999997728e-06
infer,0.000456000000014
constraints,1.5000000019e-05
foldmap_annots,1.70000000139e-05
state,1.30000000098e-05
smap,2.49999999937e-05
infer,0.000675000000001
constraints,3.10000000212e-05
foldmap_annots,1.99999999779e-05
state,0.00124500000003
smap,0.00320799999977
infer,0.761864
constraints,0.0222649999997
foldmap_annots,0.00276199999986
state,1.20000000265e-05
smap,2.50000000221e-05
infer,0.000498999999991
constraints,2.10000000038e-05
foldmap_annots,2.19999999871e-05
state,0.000610999999921
smap,0.00145099999985
infer,0.031233
constraints,0.00626100000011
foldmap_annots,0.000751000000136


==> data/MSetList_sized/stats4.csv <==
smap,1.00000000003e-06
infer,0.000398
foldmap_annots,4e-06
state,1.00000000003e-06
smap,3.00000000009e-06
infer,0.000317
constraints,3.00000000009e-06
foldmap_annots,7.99999999979e-06
state,2.00000000006e-06
smap,1.3e-05
infer,0.000445
constraints,5.99999999995e-06
foldmap_annots,1.99999999998e-05
state,9.99999999995e-06
smap,3.1e-05
infer,0.000818
constraints,2.99999999999e-05
foldmap_annots,4.20000000001e-05
state,3.29999999997e-05
smap,5.20000000007e-05
infer,0.002431
constraints,0.000114999999999
foldmap_annots,8.9e-05
state,3.7e-05
smap,6.70000000002e-05
infer,0.003243
constraints,0.000159999999999
foldmap_annots,0.000104
state,2.99999999986e-06
smap,1.39999999997e-05
infer,0.000471
constraints,1.39999999998e-05
foldmap_annots,1.99999999999e-05
state,2.9e-05
smap,9.49999999998e-05
infer,0.002738
constraints,0.000148
foldmap_annots,0.000144
state,7.8e-05
smap,0.000197
infer,0.005022
constraints,0.000264
foldmap_annots,0.000260000000001
state,7.50000000005e-05
smap,0.000205
infer,0.005195
constraints,0.000251999999999
foldmap_annots,0.000279
state,8.29999999998e-05
smap,0.000221
infer,0.046404
constraints,0.000265000000001
foldmap_annots,0.000272999999999
state,6.1e-05
smap,0.000152
infer,0.004892
constraints,0.000206000000001
foldmap_annots,0.000212999999999
state,5.5e-05
smap,8.99999999993e-05
infer,0.003437
constraints,0.000173
foldmap_annots,0.000111000000001
state,5.00000000014e-06
smap,4.79999999995e-05
infer,0.00085
constraints,4.80000000003e-05
foldmap_annots,6.30000000004e-05
state,4.50000000002e-05
smap,0.000119
infer,0.002605
constraints,0.000155
foldmap_annots,0.000176
state,3.60000000003e-05
smap,0.000107
infer,0.002344
constraints,0.00012
foldmap_annots,0.000129
state,3.39999999995e-05
smap,9.20000000006e-05
infer,0.002291
constraints,0.000114
foldmap_annots,0.000130999999999
state,9.20000000008e-05
smap,0.000225
infer,0.00628
constraints,0.000272
foldmap_annots,0.000263
state,6.00000000017e-06
smap,3.1e-05
infer,0.000536
constraints,1.29999999998e-05
foldmap_annots,3.10000000001e-05
state,4e-06
smap,2.09999999999e-05
infer,0.000427
constraints,7.9999999999e-06
foldmap_annots,2.19999999999e-05
state,1.29999999999e-05
smap,4.60000000002e-05
infer,0.001015
constraints,4.20000000001e-05
foldmap_annots,5.39999999993e-05
state,3.10000000001e-05
smap,8.30000000001e-05
infer,0.002365
constraints,0.000127
foldmap_annots,0.000125
state,1.99999999995e-06
smap,1.19999999999e-05
infer,0.000261
foldmap_annots,1.10000000002e-05
state,5.3e-05
smap,7.89999999996e-05
infer,0.004284
constraints,0.000181
foldmap_annots,0.000117
state,1.59999999998e-05
smap,3.29999999999e-05
infer,0.001188
constraints,4.90000000001e-05
foldmap_annots,4.70000000005e-05
state,2.59999999999e-05
smap,5.89999999998e-05
infer,0.00187
constraints,8.90000000006e-05
foldmap_annots,7.19999999998e-05
state,6.99999999987e-06
smap,2.19999999999e-05
infer,0.000531
constraints,1.8e-05
foldmap_annots,2.1e-05
state,1.00000000002e-05
smap,3.19999999998e-05
infer,0.000577
constraints,1.8e-05
foldmap_annots,2.49999999999e-05
state,1.90000000001e-05
smap,6.69999999995e-05
infer,0.00082
constraints,3.4e-05
foldmap_annots,4.60000000005e-05
state,1.90000000001e-05
smap,6.70000000002e-05
infer,0.00124
constraints,6.09999999999e-05
foldmap_annots,5.99999999998e-05
state,1.20000000001e-05
smap,3.40000000002e-05
infer,0.000734
constraints,3.30000000001e-05
foldmap_annots,2.59999999997e-05
state,0.000334
smap,0.000769999999999
infer,0.080217
constraints,0.001764
foldmap_annots,0.000625999999999
state,8.00000000001e-06
smap,2.79999999997e-05
infer,0.000617
constraints,2.49999999999e-05
foldmap_annots,2.30000000002e-05
state,0.000484
smap,0.00131300000001
infer,0.207264
constraints,0.00178
foldmap_annots,0.000937
state,9.99999999962e-06
smap,3.50000000007e-05
infer,0.000712
constraints,2.60000000005e-05
foldmap_annots,2.80000000004e-05
state,1.9e-05
smap,6.8e-05
infer,0.001235
constraints,6.59999999999e-05
foldmap_annots,5.80000000003e-05
state,8.00000000001e-06
smap,2.39999999998e-05
infer,0.000654
constraints,3.49999999996e-05
foldmap_annots,3.30000000008e-05
state,6.99999999942e-06
smap,1.49999999997e-05
infer,0.000607
constraints,3.19999999996e-05
foldmap_annots,3.00000000002e-05
state,3.99999999989e-06
smap,1.59999999998e-05
infer,0.000475
constraints,1.59999999996e-05
foldmap_annots,2.2e-05
state,3.99999999989e-06
smap,1.29999999998e-05
infer,0.000505
constraints,2.1e-05
foldmap_annots,2.79999999995e-05
state,5.00000000048e-06
smap,1.80000000003e-05
infer,0.000549
constraints,2.7e-05
foldmap_annots,3.10000000003e-05
state,1.9e-05
smap,5.60000000001e-05
infer,0.001019
constraints,4.50000000007e-05
foldmap_annots,5.19999999995e-05
state,0.001411
smap,0.00362499999999
infer,0.572908
constraints,0.022192
foldmap_annots,0.003695
state,8.99999999904e-06
smap,3.80000000022e-05
infer,0.000794
constraints,3.8e-05
foldmap_annots,4.59999999998e-05
state,0.000616999999999
smap,0.00194099999999
infer,0.192096
constraints,0.010052
foldmap_annots,0.00219300000001
state,1.19999999999e-05
smap,4.10000000022e-05
infer,0.000691
constraints,2.10000000007e-05
foldmap_annots,3.19999999991e-05
state,0.000926000000001
smap,0.0032
infer,0.422476
constraints,0.010914
foldmap_annots,0.00281000000001
state,1.30000000009e-05
smap,4.79999999996e-05
infer,0.000904
constraints,5.39999999982e-05
foldmap_annots,5.59999999994e-05
state,0.002591
smap,0.00741400000001
infer,2.223286
constraints,0.054514
foldmap_annots,0.00751100000001
state,1.0999999998e-05
smap,5.00000000008e-05
infer,0.000799
constraints,3.69999999963e-05
foldmap_annots,4.10000000031e-05
state,0.001398
smap,0.00412799999998
infer,0.673032
constraints,0.033057
foldmap_annots,0.004176
state,1.19999999999e-05
smap,3.39999999994e-05
infer,0.000592
constraints,1.50000000012e-05
foldmap_annots,2.69999999967e-05
state,0.000891000000003
smap,0.00256799999999
infer,0.283316
constraints,0.010397
foldmap_annots,0.00247200000002
state,1.39999999984e-05
smap,5.20000000011e-05
infer,0.000935999999999
constraints,5.00000000025e-05
foldmap_annots,5.40000000022e-05
state,0.002283
smap,0.00660999999999
infer,0.836092
constraints,0.0441270000001
foldmap_annots,0.00638199999999
state,3.99999999967e-06
smap,2.09999999994e-05
infer,0.000428
constraints,7.00000000009e-06
foldmap_annots,1.9e-05
state,7.29999999995e-05
smap,0.000205999999996
infer,0.00412
constraints,0.000231000000005
foldmap_annots,0.000191999999999
state,4.00000000056e-06
smap,1.90000000018e-05
infer,0.00054
constraints,2.20000000004e-05
foldmap_annots,2.89999999996e-05
state,0.000406000000005
smap,0.00115900000001
infer,0.09589
constraints,0.01268
foldmap_annots,0.00134199999999
state,1.90000000053e-05
smap,5.40000000004e-05
infer,0.000897999999999
constraints,4.89999999935e-05
foldmap_annots,5.59999999954e-05
state,0.00418299999996
smap,0.0122349999999
infer,4.717934
constraints,0.200571
foldmap_annots,0.0126409999999
state,1.69999999997e-05
smap,4.10000000031e-05
infer,0.000543
constraints,2.20000000013e-05
foldmap_annots,3.29999999984e-05
state,0.00289500000004
smap,0.00766700000007
infer,1.998018
constraints,0.0609240000001
foldmap_annots,0.00763599999989
state,2.40000000069e-05
smap,6.20000000211e-05
infer,0.000931999999999
constraints,5.89999999896e-05
foldmap_annots,5.39999999951e-05
state,0.00685500000006
smap,0.0197829999999
infer,8.669217
constraints,0.295861
foldmap_annots,0.0196030000001
state,1.99999999992e-05
smap,5.3999999988e-05
infer,0.000857
constraints,5.40000000093e-05
foldmap_annots,5.80000000063e-05
state,0.00464599999995
smap,0.013215
infer,4.629562
constraints,0.190939
foldmap_annots,0.0125669999997
state,1.69999999926e-05
smap,4.60000000153e-05
infer,0.000600000000002
constraints,2.39999999962e-05
foldmap_annots,3.19999999832e-05
state,0.00242300000007
smap,0.00647399999966
infer,1.60158
constraints,0.0481779999999
foldmap_annots,0.00658000000016
state,2.09999999967e-05
smap,6.39999999876e-05
infer,0.000925000000002
constraints,5.4999999989e-05
foldmap_annots,5.09999999849e-05
state,0.00629899999988
smap,0.0185869999996
infer,6.968528
constraints,0.256605
foldmap_annots,0.017757
state,1.9999999985e-05
smap,5.99999999977e-05
infer,0.000875999999998
constraints,5.0999999992e-05
foldmap_annots,5.59999999865e-05
state,0.00384300000017
smap,0.0111499999997
infer,4.090214
constraints,0.176224999999
foldmap_annots,0.0117239999999
state,1.79999999972e-05
smap,4.20000000076e-05
infer,0.000556000000003
constraints,2.69999999958e-05
foldmap_annots,3.19999999832e-05
state,0.00245699999979
smap,0.00657900000005
infer,1.632225
constraints,0.0485170000002
foldmap_annots,0.00657400000026
state,2.3999999982e-05
smap,6.20000000566e-05
infer,0.000962000000001
constraints,6.10000000023e-05
foldmap_annots,6.10000000023e-05
state,0.00755699999985
smap,0.0209479999998
infer,7.328865
constraints,0.294356999999
foldmap_annots,0.0197589999999
state,3.00000000166e-05
smap,7.39999999908e-05
infer,0.000909999999998
constraints,4.40000000097e-05
foldmap_annots,4.69999999595e-05
state,0.00572300000028
smap,0.0160119999997
infer,4.480187
constraints,0.260769
foldmap_annots,0.013339
state,2.89999999907e-05
smap,8.80000000123e-05
infer,0.000991999999997
constraints,5.00000000159e-05
foldmap_annots,5.29999999941e-05
state,0.00835400000025
smap,0.0228759999995
infer,3.661954
constraints,0.220483999999
foldmap_annots,0.0168909999996
state,2.99999999243e-06
smap,8.99999999149e-06
infer,0.000348000000002
constraints,3.00000000664e-06
foldmap_annots,9.0000000057e-06
state,5.99999998485e-06
smap,2.70000000029e-05
infer,0.000513999999995
constraints,1.39999999789e-05
foldmap_annots,2.80000000288e-05
state,3.00000000664e-06
smap,1.10000000149e-05
infer,0.000323999999992
constraints,5.00000000159e-06
foldmap_annots,8.99999997728e-06
state,0.000125000000025
smap,0.000340999999963
infer,0.012188
constraints,0.000683000000024
foldmap_annots,0.000363000000121
state,1.29999999672e-05
smap,3.89999999584e-05
infer,0.000666999999993
constraints,2.60000000196e-05
foldmap_annots,5.40000000058e-05
state,0.000330000000048
smap,0.000817000000012
infer,0.044651
constraints,0.00134300000009
foldmap_annots,0.000719999999944
state,8.99999999149e-06
smap,3.00000000237e-05
infer,0.000613999999999
constraints,2.99999999953e-05
foldmap_annots,3.29999999735e-05
state,3.39999999852e-05
smap,0.000102999999996
infer,0.001902
constraints,0.000143000000065
foldmap_annots,0.000126000000051
state,1.09999999864e-05
smap,2.49999999937e-05
infer,0.000565000000009
constraints,1.79999999972e-05
foldmap_annots,2.20000000013e-05
state,9.09999999976e-05
smap,0.000245000000021
infer,0.004063
constraints,0.000286000000102
foldmap_annots,0.000265000000113
state,1.00000000032e-05
smap,2.70000000171e-05
infer,0.000527000000005
constraints,1.69999999855e-05
foldmap_annots,2.09999999612e-05
state,0.000102999999939
smap,0.000257000000133
infer,0.004181
constraints,0.000300000000152
foldmap_annots,0.00027299999995
state,9.0000000057e-06
smap,3.59999999802e-05
infer,0.001785
constraints,3.30000000162e-05
foldmap_annots,3.99999999559e-05
state,0.000208999999913
smap,0.000601000000088
infer,0.02645
constraints,0.00139800000001
foldmap_annots,0.000698000000057
state,1.79999999972e-05
smap,5.39999999631e-05
infer,0.000980999999996
constraints,4.69999999808e-05
foldmap_annots,5.99999999764e-05
state,0.00129199999978
smap,0.00373799999979
infer,0.413374
constraints,0.0363849999999
foldmap_annots,0.00367900000019
state,1.60000000307e-05
smap,4.89999999758e-05
infer,0.001093
constraints,3.60000000086e-05
foldmap_annots,4.79999999783e-05
state,0.000298999999984
smap,0.000691000000018
infer,0.0354
constraints,0.0013440000001
foldmap_annots,0.000761000000139
state,9.99999997475e-06
smap,3.9000000001e-05
infer,0.000754999999998
constraints,3.89999999584e-05
foldmap_annots,3.79999999893e-05
state,0.000332999999998
smap,0.000964000000224
infer,0.071382
constraints,0.00245199999993
foldmap_annots,0.00108699999981
state,1.70000000281e-05
smap,5.59999999581e-05
infer,0.00096099999999
constraints,6.00000000475e-05
foldmap_annots,5.89999999931e-05
state,0.00601800000025
smap,0.0165159999989
infer,4.784144
constraints,0.275265000001
foldmap_annots,0.0220250000002
state,1.29999999956e-05
smap,3.79999999751e-05
infer,0.000727999999995
constraints,3.10000000354e-05
foldmap_annots,3.60000000086e-05
state,0.000423999999811
smap,0.00105899999987
infer,0.061334
constraints,0.00213299999999
foldmap_annots,0.001074
state,1.20000000408e-05
smap,8.60000000102e-05
infer,0.000996999999998
constraints,4.59999999975e-05
foldmap_annots,6.99999999654e-05
state,1.69999999997e-05
smap,6.60000000323e-05
infer,0.000859000000005
constraints,3.60000000086e-05
foldmap_annots,5.70000000124e-05
state,3.39999999568e-05
smap,0.000109000000037
infer,0.00142799999999
constraints,8.49999999843e-05
foldmap_annots,8.90000000311e-05
state,0.000489999999886
smap,0.00140299999997
infer,0.034314
constraints,0.008002
foldmap_annots,0.00120799999992
state,6.99999998233e-06
smap,3.99999999559e-05
infer,0.000799000000001
constraints,4.90000000326e-05
foldmap_annots,4.50000000001e-05
state,1.5999999988e-05
smap,8.5999999925e-05
infer,0.001345
constraints,9.40000000611e-05
foldmap_annots,0.000109000000023
state,1.69999999855e-05
smap,4.60000000118e-05
infer,0.000679000000005
constraints,2.80000000146e-05
foldmap_annots,3.3999999971e-05
state,2.89999999836e-05
smap,8.90000000453e-05
infer,0.001216
constraints,5.50000000317e-05
foldmap_annots,7.9999999997e-05
state,1.60000000164e-05
smap,4.80000000067e-05
infer,0.000845999999996
constraints,3.99999999985e-05
foldmap_annots,4.9999999959e-05
state,0.00080600000021
smap,0.00214299999975
infer,0.155521
constraints,0.015744
foldmap_annots,0.00209500000024
state,1.40000000073e-05
smap,4.00000000127e-05
infer,0.000648000000012
constraints,2.39999999962e-05
foldmap_annots,3.00000000237e-05
state,0.000643999999724
smap,0.00163600000046
infer,0.16406
constraints,0.00560799999988
foldmap_annots,0.00158800000005
state,2.00000000063e-05
smap,6.59999999897e-05
infer,0.00128000000001
constraints,9.80000000936e-05
foldmap_annots,7.2000000003e-05
state,0.00145399999994
smap,0.00391400000019
infer,1.051116
constraints,0.0160260000002
foldmap_annots,0.00317100000009
state,2.49999999653e-05
smap,7.4999999967e-05
infer,0.001346
constraints,8.50000000128e-05
foldmap_annots,7.50000000096e-05
state,0.00119299999989
smap,0.00302599999971
infer,1.27023
constraints,0.0186969999995
foldmap_annots,0.00263800000032
state,3.1000000007e-05
smap,7.99999999828e-05
infer,0.00164099999999
constraints,9.40000000469e-05
foldmap_annots,8.30000000178e-05
state,0.00231300000006
smap,0.00538899999971
infer,3.136465
constraints,0.0370179999995
foldmap_annots,0.00431799999978
state,2.5999999977e-05
smap,7.0000000008e-05
infer,0.000990000000002
constraints,4.69999999524e-05
foldmap_annots,6.00000000048e-05
state,0.00182699999991
smap,0.00435500000019
infer,0.449264
constraints,0.0240180000004
foldmap_annots,0.00358099999968
state,2.69999999887e-05
smap,6.80000000557e-05
infer,0.000963000000013
constraints,4.4000000031e-05
foldmap_annots,5.89999999647e-05
state,0.00177000000026
smap,0.00430599999983
infer,0.585469
constraints,0.0240820000001
foldmap_annots,0.00368300000008
state,2.49999999795e-05
smap,6.10000000165e-05
infer,0.000764000000004
constraints,3.19999999761e-05
foldmap_annots,4.09999999675e-05
state,0.00154299999996
smap,0.00351600000003
infer,0.323305
constraints,0.0107170000001
foldmap_annots,0.00297899999971
state,2.39999999962e-05
smap,5.99999999764e-05
infer,0.000813000000008
constraints,3.10000000212e-05
foldmap_annots,4.30000000193e-05
state,0.00151099999984
smap,0.00354600000001
infer,0.305387
constraints,0.0107049999996
foldmap_annots,0.00293399999985
state,2.69999999603e-05
smap,9.09999999834e-05
infer,0.00137500000001
constraints,9.99999999749e-05
foldmap_annots,7.30000000573e-05
state,0.00135199999986
smap,0.00379500000034
infer,0.629919
constraints,0.0207910000005
foldmap_annots,0.00338200000004
state,3.50000000253e-05
smap,0.000100999999972
infer,0.001509
constraints,8.90000000595e-05
foldmap_annots,7.89999999853e-05
state,0.00158700000026
smap,0.00487899999985
infer,0.98751
constraints,0.0256719999999
foldmap_annots,0.00414700000005
state,9.99999997475e-07
smap,3.9999999899e-06
infer,0.000331000000003
constraints,5.99999999906e-06
foldmap_annots,1.00000000032e-05
state,8.00000002243e-06
smap,3.70000000061e-05
infer,0.000902000000011
constraints,4.89999999616e-05
foldmap_annots,4.00000000553e-05
state,0.000191999999998
smap,0.00061099999995
infer,0.012412
constraints,0.00107699999995
foldmap_annots,0.000658000000215
state,4.00000000411e-06
smap,1.39999999931e-05
infer,0.000278999999992
foldmap_annots,1.19999999981e-05
state,1.99999999495e-06
smap,8.99999999149e-06
infer,0.000229000000004
foldmap_annots,1.10000000149e-05
state,4.60000000118e-05
smap,9.69999999825e-05
infer,0.00112900000001
constraints,7.10000000339e-05
foldmap_annots,7.80000000162e-05
state,2.19999999587e-05
smap,5.20000000819e-05
infer,0.000525999999994
constraints,1.40000000215e-05
foldmap_annots,1.49999999763e-05
state,0.00314800000022
smap,0.00693599999956
infer,0.381909
constraints,0.0422899999999
foldmap_annots,0.00474599999995
state,3.80000000604e-05
smap,9.59999999282e-05
infer,0.00119600000001
constraints,6.49999999496e-05
foldmap_annots,4.80000000067e-05
state,0.00207000000003
smap,0.0042559999998
infer,0.137445
constraints,0.00688799999995
foldmap_annots,0.00252400000009
state,1.89999999662e-05
smap,6.10000000449e-05
infer,0.000983000000005
constraints,4.9000000061e-05
foldmap_annots,4.09999999818e-05
state,0.000620999999882
smap,0.00148899999999
infer,0.075691
constraints,0.00238600000026
foldmap_annots,0.00104899999995
state,4.89999999758e-05
smap,0.000121999999976
infer,0.00123499999999
constraints,5.79999999815e-05
foldmap_annots,6.00000000475e-05
state,0.000758000000005
smap,0.00201099999984
infer,0.046208
constraints,0.00254900000041
foldmap_annots,0.00122100000029
state,2.00000000916e-06
smap,6.00000002748e-06
infer,0.000441000000009
constraints,1.7999999983e-05
foldmap_annots,1.39999999789e-05
state,9.99999997475e-07
smap,7.99999999401e-06
infer,0.000427000000002
constraints,1.60000000164e-05
foldmap_annots,1.60000000164e-05
state,1.29999999672e-05
smap,2.70000000739e-05
infer,0.000669000000002
constraints,3.3999999971e-05
foldmap_annots,2.09999999896e-05
state,0.00125599999986
smap,0.00322999999969
infer,0.769936
constraints,0.0221380000001
foldmap_annots,0.00284799999963
state,1.00000000174e-05
smap,2.69999999887e-05
infer,0.000488000000004
constraints,1.99999999779e-05
foldmap_annots,2.00000000063e-05
state,0.000638000000038
smap,0.001448
infer,0.031388
constraints,0.00623300000039
foldmap_annots,0.000731999999957


==> data/MSetList_sized/stats5.csv <==
smap,9.99999999973e-07
infer,0.000376
foldmap_annots,3.99999999995e-06
state,9.99999999973e-07
smap,4.00000000006e-06
infer,0.000306
constraints,3.00000000003e-06
foldmap_annots,5.99999999989e-06
state,1.00000000003e-06
smap,1.50000000001e-05
infer,0.000452
constraints,5.00000000009e-06
foldmap_annots,1.59999999999e-05
state,1.10000000001e-05
smap,2.8e-05
infer,0.000822
constraints,3.19999999999e-05
foldmap_annots,5.09999999998e-05
state,3.2e-05
smap,5.39999999998e-05
infer,0.002454
constraints,0.000118000000001
foldmap_annots,9.29999999996e-05
state,3.79999999998e-05
smap,6.69999999998e-05
infer,0.003234
constraints,0.000161
foldmap_annots,9.89999999998e-05
state,2e-06
smap,1.29999999999e-05
infer,0.000497
constraints,1.29999999999e-05
foldmap_annots,5.1e-05
state,3.19999999999e-05
smap,8.59999999999e-05
infer,0.002684
constraints,0.000131
foldmap_annots,0.000133
state,7.70000000001e-05
smap,0.000203000000001
infer,0.00502
constraints,0.000264999999999
foldmap_annots,0.000261
state,6.70000000005e-05
smap,0.000205
infer,0.005221
constraints,0.000251
foldmap_annots,0.000337999999999
state,7.80000000001e-05
smap,0.000211000000002
infer,0.04873
constraints,0.000267999999999
foldmap_annots,0.000299999999999
state,5.40000000006e-05
smap,0.000183
infer,0.004906
constraints,0.000206
foldmap_annots,0.000233
state,5.40000000001e-05
smap,0.000115
infer,0.003549
constraints,0.000178999999999
foldmap_annots,0.000125
state,4e-06
smap,5e-05
infer,0.000881
constraints,5.40000000006e-05
foldmap_annots,6.50000000001e-05
state,4.90000000004e-05
smap,0.000128000000001
infer,0.002719
constraints,0.000151999999999
foldmap_annots,0.000174
state,3.50000000002e-05
smap,9.39999999998e-05
infer,0.002409
constraints,0.000127999999999
foldmap_annots,0.000132000000001
state,3.40000000003e-05
smap,9.29999999995e-05
infer,0.002359
constraints,0.000120000000002
foldmap_annots,0.000134000000001
state,8.70000000006e-05
smap,0.000210999999999
infer,0.006244
constraints,0.000272
foldmap_annots,0.000270000000001
state,7.00000000031e-06
smap,2.90000000001e-05
infer,0.000536
constraints,1.39999999995e-05
foldmap_annots,2.99999999993e-05
state,3.99999999989e-06
smap,2.29999999999e-05
infer,0.000428
constraints,8.99999999993e-06
foldmap_annots,2.1e-05
state,1.19999999999e-05
smap,4.5000000001e-05
infer,0.001019
constraints,3.99999999998e-05
foldmap_annots,5.49999999995e-05
state,3.1e-05
smap,8.39999999994e-05
infer,0.002363
constraints,0.000149
foldmap_annots,0.000130000000001
state,2.00000000006e-06
smap,8.99999999993e-06
infer,0.000262
foldmap_annots,1.5e-05
state,5.59999999998e-05
smap,7.90000000004e-05
infer,0.00426
constraints,0.000187
foldmap_annots,0.000123
state,1.5e-05
smap,3.40000000003e-05
infer,0.001154
constraints,4.99999999992e-05
foldmap_annots,4.60000000002e-05
state,2.40000000001e-05
smap,5.49999999998e-05
infer,0.001874
constraints,9.3e-05
foldmap_annots,6.59999999999e-05
state,8.00000000012e-06
smap,2.49999999997e-05
infer,0.000517
constraints,1.49999999998e-05
foldmap_annots,1.69999999999e-05
state,9.99999999984e-06
smap,3.10000000001e-05
infer,0.000575
constraints,1.7e-05
foldmap_annots,2.39999999998e-05
state,2.00000000001e-05
smap,8.49999999998e-05
infer,0.000846
constraints,3.2e-05
foldmap_annots,4.30000000001e-05
state,2.19999999996e-05
smap,6.70000000006e-05
infer,0.001245
constraints,5.59999999999e-05
foldmap_annots,5.60000000001e-05
state,1.69999999999e-05
smap,5.19999999999e-05
infer,0.000752
constraints,3.8e-05
foldmap_annots,2.60000000001e-05
state,0.000349999999999
smap,0.000774
infer,0.079268
constraints,0.001773
foldmap_annots,0.000635
state,1.00000000001e-05
smap,2.80000000001e-05
infer,0.00064
constraints,2.4e-05
foldmap_annots,2.09999999997e-05
state,0.000500999999999
smap,0.001315
infer,0.206193
constraints,0.001768
foldmap_annots,0.000962999999996
state,1.60000000005e-05
smap,3.70000000007e-05
infer,0.000699
constraints,2.50000000006e-05
foldmap_annots,2.79999999986e-05
state,1.99999999995e-05
smap,7.00000000002e-05
infer,0.00126
constraints,6.89999999994e-05
foldmap_annots,5.59999999998e-05
state,1.19999999997e-05
smap,2.30000000001e-05
infer,0.00066
constraints,3.69999999998e-05
foldmap_annots,3.20000000003e-05
state,7.00000000009e-06
smap,1.70000000002e-05
infer,0.000613
constraints,3.09999999997e-05
foldmap_annots,3.19999999991e-05
state,5.00000000025e-06
smap,1.19999999997e-05
infer,0.000477
constraints,1.80000000001e-05
foldmap_annots,2.30000000003e-05
state,2.99999999975e-06
smap,1.20000000001e-05
infer,0.000504
constraints,2.39999999996e-05
foldmap_annots,2.90000000001e-05
state,5.00000000003e-06
smap,1.99999999997e-05
infer,0.000585
constraints,2.49999999995e-05
foldmap_annots,3.39999999999e-05
state,1.59999999996e-05
smap,5.09999999998e-05
infer,0.000866
constraints,3.69999999996e-05
foldmap_annots,4.20000000001e-05
state,0.001368
smap,0.003638
infer,0.565295
constraints,0.021559
foldmap_annots,0.003336
state,7.99999999979e-06
smap,3.60000000006e-05
infer,0.000792
constraints,3.79999999987e-05
foldmap_annots,4.59999999998e-05
state,0.000614000000004
smap,0.00190299999999
infer,0.189888
constraints,0.010162
foldmap_annots,0.00219599999999
state,1.09999999998e-05
smap,3.99999999994e-05
infer,0.00065
constraints,2.3000000001e-05
foldmap_annots,3.20000000014e-05
state,0.000910999999999
smap,0.00258000000001
infer,0.399541
constraints,0.011015
foldmap_annots,0.00267500000001
state,1.4999999999e-05
smap,4.90000000015e-05
infer,0.000904
constraints,5.40000000004e-05
foldmap_annots,5.49999999988e-05
state,0.00257499999999
smap,0.007447
infer,2.294976
constraints,0.054687
foldmap_annots,0.00749800000003
state,1.29999999983e-05
smap,4.20000000005e-05
infer,0.000803
constraints,3.30000000019e-05
foldmap_annots,4.50000000018e-05
state,0.00140400000001
smap,0.004103
infer,0.664997
constraints,0.0329839999999
foldmap_annots,0.00419199999998
state,1.10000000006e-05
smap,3.79999999982e-05
infer,0.000603000000001
constraints,1.69999999997e-05
foldmap_annots,2.70000000011e-05
state,0.000891999999989
smap,0.00247200000001
infer,0.279845
constraints,0.010477
foldmap_annots,0.00251899999999
state,1.59999999996e-05
smap,5.29999999994e-05
infer,0.000939
constraints,4.80000000005e-05
foldmap_annots,5.79999999974e-05
state,0.00231000000001
smap,0.00667099999999
infer,0.827262
constraints,0.044201
foldmap_annots,0.00644399999999
state,4.00000000056e-06
smap,2.00000000001e-05
infer,0.000471
constraints,9.99999999962e-06
foldmap_annots,1.89999999982e-05
state,7.00000000009e-05
smap,0.000215000000001
infer,0.004129
constraints,0.000238000000003
foldmap_annots,0.000192999999992
state,3.99999999878e-06
smap,2.20000000004e-05
infer,0.000547
constraints,2.69999999976e-05
foldmap_annots,2.79999999995e-05
state,0.000382000000014
smap,0.001145
infer,0.095547
constraints,0.013156
foldmap_annots,0.00131300000001
state,2.10000000003e-05
smap,5.8000000001e-05
infer,0.000910000000001
constraints,5.59999999989e-05
foldmap_annots,5.5000000005e-05
state,0.00419
smap,0.0120759999999
infer,4.664809
constraints,0.200748
foldmap_annots,0.0126740000001
state,1.70000000015e-05
smap,4.19999999988e-05
infer,0.000565999999999
constraints,2.50000000044e-05
foldmap_annots,3.19999999974e-05
state,0.00289000000001
smap,0.00765699999991
infer,1.980324
constraints,0.0608330000001
foldmap_annots,0.00759600000016
state,2.39999999962e-05
smap,5.99999999942e-05
infer,0.000923
constraints,5.99999999977e-05
foldmap_annots,5.70000000124e-05
state,0.00685300000003
smap,0.0197119999997
infer,8.588279
constraints,0.296221
foldmap_annots,0.0196410000005
state,2.19999999942e-05
smap,8.40000000082e-05
infer,0.000892
constraints,5.20000000002e-05
foldmap_annots,5.50000000032e-05
state,0.00470099999992
smap,0.0130939999999
infer,4.596926
constraints,0.190847
foldmap_annots,0.0126060000001
state,2.10000000074e-05
smap,5.39999999951e-05
infer,0.000844000000001
constraints,3.29999999984e-05
foldmap_annots,4.20000000112e-05
state,0.00251199999992
smap,0.00656399999992
infer,1.594115
constraints,0.049098
foldmap_annots,0.006647
state,2.09999999825e-05
smap,5.80000000312e-05
infer,0.000919000000003
constraints,5.30000000083e-05
foldmap_annots,5.79999999957e-05
state,0.00625200000027
smap,0.0185490000002
infer,6.887357
constraints,0.257343
foldmap_annots,0.017692
state,2.39999999962e-05
smap,5.90000000287e-05
infer,0.000878999999998
constraints,6.10000000023e-05
foldmap_annots,5.60000000007e-05
state,0.00384900000007
smap,0.01125
infer,4.050941
constraints,0.176063
foldmap_annots,0.0118259999999
state,1.80000000043e-05
smap,4.10000000102e-05
infer,0.000543
constraints,2.50000000293e-05
foldmap_annots,3.30000000091e-05
state,0.00241399999988
smap,0.00660000000017
infer,1.616488
constraints,0.0488720000002
foldmap_annots,0.00655100000041
state,2.60000000054e-05
smap,6.6000000011e-05
infer,0.000948999999999
constraints,5.69999999769e-05
foldmap_annots,5.89999999647e-05
state,0.00746700000005
smap,0.0209360000011
infer,7.247766
constraints,0.294864
foldmap_annots,0.0197009999997
state,3.00000000237e-05
smap,7.49999999812e-05
infer,0.000930999999994
constraints,4.29999999767e-05
foldmap_annots,5.19999999682e-05
state,0.00573000000031
smap,0.0160679999999
infer,4.443906
constraints,0.260714999999
foldmap_annots,0.013255
state,3.40000000136e-05
smap,7.89999999995e-05
infer,0.000996999999998
constraints,4.89999999971e-05
foldmap_annots,5.59999999936e-05
state,0.00856500000005
smap,0.022744
infer,3.626813
constraints,0.220667
foldmap_annots,0.0169750000006
state,3.99999999701e-06
smap,9.0000000128e-06
infer,0.000332
constraints,5.00000000869e-06
foldmap_annots,9.99999999607e-06
state,7.99999999401e-06
smap,2.40000000247e-05
infer,0.000510999999996
constraints,1.50000000048e-05
foldmap_annots,3.39999999781e-05
state,2.99999999953e-06
smap,1.09999999935e-05
infer,0.000329999999998
constraints,4.99999999448e-06
foldmap_annots,8.99999999859e-06
state,0.000133000000034
smap,0.000341000000027
infer,0.012185
constraints,0.000690000000034
foldmap_annots,0.000368000000037
state,1.40000000073e-05
smap,3.50000000111e-05
infer,0.000625999999997
constraints,2.59999999912e-05
foldmap_annots,2.6999999946e-05
state,0.000357000000022
smap,0.000797999999961
infer,0.044157
constraints,0.00134999999997
foldmap_annots,0.00071600000021
state,7.99999999401e-06
smap,3.1000000007e-05
infer,0.000613999999999
constraints,3.30000000162e-05
foldmap_annots,3.09999999928e-05
state,3.29999999735e-05
smap,0.000107
infer,0.00190499999999
constraints,0.00014400000002
foldmap_annots,0.000147999999967
state,7.9999999798e-06
smap,2.59999999912e-05
infer,0.000571000000008
constraints,1.99999999779e-05
foldmap_annots,2.3000000013e-05
state,8.89999999458e-05
smap,0.000254999999953
infer,0.00405599999999
constraints,0.000271999999953
foldmap_annots,0.000265000000056
state,9.99999997475e-06
smap,2.40000000247e-05
infer,0.000527000000005
constraints,2.1000000018e-05
foldmap_annots,2.19999999871e-05
state,0.000101000000029
smap,0.000265999999982
infer,0.00418599999999
constraints,0.000293000000113
foldmap_annots,0.000267999999977
state,8.99999999149e-06
smap,3.29999999877e-05
infer,0.001791
constraints,3.69999999918e-05
foldmap_annots,4.19999999934e-05
state,0.000206999999989
smap,0.000607000000102
infer,0.026327
constraints,0.00139999999983
foldmap_annots,0.000739999999951
state,1.89999999805e-05
smap,5.900000005e-05
infer,0.000985999999997
constraints,5.59999999297e-05
foldmap_annots,5.59999999723e-05
state,0.00123400000011
smap,0.00371199999998
infer,0.409804
constraints,0.0363600000006
foldmap_annots,0.00370399999997
state,1.49999999906e-05
smap,4.59999999975e-05
infer,0.000996999999998
constraints,3.10000000212e-05
foldmap_annots,4.59999999833e-05
state,0.000268999999875
smap,0.000675000000129
infer,0.03311
constraints,0.00124100000002
foldmap_annots,0.000688999999625
state,1.09999999864e-05
smap,3.70000000203e-05
infer,0.000764000000004
constraints,4.09999999249e-05
foldmap_annots,4.1999999965e-05
state,0.000316000000012
smap,0.000951999999842
infer,0.071162
constraints,0.00243899999971
foldmap_annots,0.00111800000015
state,1.5999999988e-05
smap,5.20000000108e-05
infer,0.000967000000003
constraints,6.29999999973e-05
foldmap_annots,6.19999999998e-05
state,0.006074
smap,0.0164870000001
infer,4.736158
constraints,0.276234000001
foldmap_annots,0.0223479999999
state,1.19999999839e-05
smap,3.99999999701e-05
infer,0.000733000000011
constraints,2.59999999628e-05
foldmap_annots,3.60000000086e-05
state,0.000398999999916
smap,0.0010629999998
infer,0.060967
constraints,0.00208900000024
foldmap_annots,0.00106399999986
state,1.29999999956e-05
smap,6.79999999988e-05
infer,0.000987000000023
constraints,4.79999999641e-05
foldmap_annots,6.50000000064e-05
state,1.7999999983e-05
smap,6.60000000039e-05
infer,0.000858999999991
constraints,3.89999999584e-05
foldmap_annots,5.30000000509e-05
state,4.10000000102e-05
smap,0.000115999999935
infer,0.00146199999999
constraints,9.8000000051e-05
foldmap_annots,0.000100000000018
state,0.000483999999844
smap,0.00138600000022
infer,0.034169
constraints,0.00791600000018
foldmap_annots,0.00119900000004
state,7.9999999798e-06
smap,4.49999999717e-05
infer,0.000797999999989
constraints,5.80000000099e-05
foldmap_annots,3.89999999868e-05
state,1.70000000281e-05
smap,8.59999999392e-05
infer,0.001347
constraints,9.90000000201e-05
foldmap_annots,0.000105999999974
state,1.49999999906e-05
smap,4.69999999808e-05
infer,0.000698999999997
constraints,3.1000000007e-05
foldmap_annots,3.20000000187e-05
state,2.99999999669e-05
smap,9.50000000302e-05
infer,0.00122300000001
constraints,5.69999999698e-05
foldmap_annots,9.20000000377e-05
state,1.70000000566e-05
smap,4.90000000042e-05
infer,0.000795000000011
constraints,3.50000000253e-05
foldmap_annots,4.49999999574e-05
state,0.000753999999873
smap,0.00216299999981
infer,0.154136
constraints,0.0158379999997
foldmap_annots,0.00212699999994
state,1.50000000048e-05
smap,4.30000000051e-05
infer,0.000624999999999
constraints,2.20000000155e-05
foldmap_annots,3.10000000212e-05
state,0.000656999999777
smap,0.00162099999979
infer,0.163068
constraints,0.00557600000029
foldmap_annots,0.00160999999993
state,2.20000000155e-05
smap,6.59999999044e-05
infer,0.00128199999999
constraints,0.000100000000003
foldmap_annots,7.10000000197e-05
state,0.00145400000036
smap,0.00386599999986
infer,1.043457
constraints,0.0159849999993
foldmap_annots,0.00313000000044
state,2.69999999887e-05
smap,7.59999999929e-05
infer,0.00134100000001
constraints,9.79999999942e-05
foldmap_annots,6.99999999796e-05
state,0.00121299999986
smap,0.00301500000059
infer,1.25886
constraints,0.0186900000003
foldmap_annots,0.00272899999982
state,2.80000000146e-05
smap,7.09999999913e-05
infer,0.001306
constraints,8.99999999433e-05
foldmap_annots,7.0000000008e-05
state,0.00224499999985
smap,0.00541699999978
infer,3.140947
constraints,0.0369600000005
foldmap_annots,0.00431200000008
state,2.29999999846e-05
smap,7.59999999786e-05
infer,0.001015
constraints,5.09999999991e-05
foldmap_annots,5.50000000032e-05
state,0.00178100000022
smap,0.0042839999995
infer,0.444635
constraints,0.0239770000002
foldmap_annots,0.00362400000044
state,2.20000000297e-05
smap,6.89999999537e-05
infer,0.000963999999996
constraints,5.00000000159e-05
foldmap_annots,6.10000000023e-05
state,0.00188999999989
smap,0.00432300000067
infer,0.579907
constraints,0.0239560000001
foldmap_annots,0.00367399999978
state,2.00000000063e-05
smap,6.10000000165e-05
infer,0.000765000000001
constraints,2.49999999937e-05
foldmap_annots,4.50000000285e-05
state,0.00153999999999
smap,0.00353400000024
infer,0.32039
constraints,0.0107000000004
foldmap_annots,0.00297400000021
state,2.39999999536e-05
smap,6.10000000734e-05
infer,0.000812999999994
constraints,3.10000000212e-05
foldmap_annots,4.00000000269e-05
state,0.00157399999981
smap,0.00355000000044
infer,0.30288
constraints,0.0107820000001
foldmap_annots,0.00288399999963
state,2.99999999811e-05
smap,9.29999999357e-05
infer,0.001374
constraints,8.29999999752e-05
foldmap_annots,6.90000000816e-05
state,0.0013619999999
smap,0.00379599999982
infer,0.624142
constraints,0.020866
foldmap_annots,0.00341800000025
state,3.29999999877e-05
smap,0.000106999999957
infer,0.00153999999999
constraints,9.19999999809e-05
foldmap_annots,7.40000000548e-05
state,0.00158899999987
smap,0.00487200000019
infer,0.978473
constraints,0.0257470000002
foldmap_annots,0.00411599999963
state,9.99999997475e-07
smap,2.99999999243e-06
infer,0.000332
constraints,5.00000003001e-06
foldmap_annots,7.9999999798e-06
state,1.09999999864e-05
smap,3.00000000237e-05
infer,0.000906999999998
constraints,4.99999999874e-05
foldmap_annots,4.30000000051e-05
state,0.000194999999934
smap,0.000612000000004
infer,0.012385
constraints,0.00104700000006
foldmap_annots,0.000672000000023
state,4.00000000411e-06
smap,1.40000000073e-05
infer,0.000280000000004
foldmap_annots,1.19999999839e-05
state,2.00000000916e-06
smap,8.99999997728e-06
infer,0.000236999999998
foldmap_annots,1.10000000291e-05
state,4.20000000076e-05
smap,9.50000000586e-05
infer,0.001154
constraints,5.69999999414e-05
foldmap_annots,7.09999999771e-05
state,2.20000000439e-05
smap,5.19999999398e-05
infer,0.000522999999987
constraints,1.20000000408e-05
foldmap_annots,1.40000000215e-05
state,0.00323300000018
smap,0.0068950000006
infer,0.378128
constraints,0.0416970000004
foldmap_annots,0.00478899999987
state,3.70000000487e-05
smap,9.59999999708e-05
infer,0.00123600000001
constraints,6.60000000607e-05
foldmap_annots,4.99999999448e-05
state,0.00209700000003
smap,0.00422199999983
infer,0.136217
constraints,0.00702399999972
foldmap_annots,0.00248299999997
state,2.00000000063e-05
smap,5.89999999789e-05
infer,0.000976999999992
constraints,7.29999999862e-05
foldmap_annots,4.00000000127e-05
state,0.00061599999998
smap,0.00146300000009
infer,0.075209
constraints,0.00235999999995
foldmap_annots,0.00104999999988
state,4.99999999874e-05
smap,0.000123000000002
infer,0.001243
constraints,5.60000000007e-05
foldmap_annots,6.19999999998e-05
state,0.000761000000068
smap,0.00196200000018
infer,0.045909
constraints,0.00254399999973
foldmap_annots,0.001222
state,9.99999997475e-07
smap,1.00000000174e-05
infer,0.000465999999989
constraints,2.00000000348e-05
foldmap_annots,1.29999999956e-05
state,9.99999997475e-07
smap,1.10000000149e-05
infer,0.00042400000001
constraints,1.60000000164e-05
foldmap_annots,1.50000000048e-05
state,1.19999999981e-05
smap,2.79999999862e-05
infer,0.000805999999997
constraints,3.49999999543e-05
foldmap_annots,2.90000000405e-05
state,0.00130299999994
smap,0.00322199999967
infer,0.76423
constraints,0.0223219999998
foldmap_annots,0.00275999999999
state,1.10000000149e-05
smap,2.39999999962e-05
infer,0.000518999999997
constraints,1.69999999855e-05
foldmap_annots,2.49999999653e-05
state,0.000638999999907
smap,0.00144100000004
infer,0.031147
constraints,0.00627199999983
foldmap_annots,0.000740000000278

